A geometric perspective of state estimation using Kalman filters

Geometry of the state space is known to play a crucial role in many applications of Kalman filters, especially robotics and motion tracking. The Lie group-centric approach is currently very common, although a Riemannian approach has also been developed. In this work we explore the relationship between these two approaches and develop a novel description of Kalman filters based on affine connections that generalizes both commonly encountered descriptions. We illustrate the results on two test problems involving the special Euclidean group and the tangent bundle of a sphere in which the state is tracked by geometric variants of the extended Kalman filter and the unscented Kalman filter. The examples use a newly developed library GeometricKalman.jl. The new approach provides a greater freedom in selecting the structure of the state space for state estimation and can be easily integrated with standard techniques such as parameter estimation or covariance matrix estimation.

==> data/car2d_errors.csv <==
times,measurement_errors,error_EKF,error_UKF,error_EKF adaptive α=0.99
0.0,0.05361431891915718,0.04874028992650653,0.04874028992650656,0.04874028992650653
0.01,0.17702707833441053,0.11827403476142767,0.15929976478258773,0.11470977583641256
0.02,0.1276818201490986,0.13130462027891696,0.16694456578287875,0.129227931702286
0.03,0.058526357821778355,0.07691287329800078,0.08917534753716286,0.07547070698936482
0.04,0.1478979031152861,0.1966701608448979,0.10127682349662064,0.18234322272281944
0.05,0.17593439546939574,0.10415099026740146,0.08109634103641063,0.0978624549431466
0.06,0.09900134273444579,0.18079092778200884,0.13211121427073136,0.17288764353341626
0.07,0.06099810666470189,0.2109654355811161,0.14716577218715352,0.20324031209811516
0.08,0.14308880792233708,0.1430424840625437,0.1370568254464892,0.13622191513328136
0.09,0.10787907194874112,0.09980339226893406,0.1355566418160479,0.09516575005569457
0.1,0.14052521507225843,0.19714099693774198,0.13225042841695694,0.19360184261143665
0.11,0.2574770611690581,0.1807524614692863,0.13299537788582796,0.1753990735537588
0.12,0.22907937222970542,0.2953739955930087,0.15554187293943242,0.2966419774063168
0.13,0.21208120887054033,0.3446041110260666,0.17781365921998393,0.34773083234515084
0.14,0.05815059661898941,0.28073115015795047,0.1691444661788886,0.2738092944407808
0.15,0.05982017465661868,0.23030795140415591,0.1648096205598758,0.21536339473424226
0.16,0.1397079546465322,0.2352856449206157,0.17390465264401167,0.22127621678070666
0.17,0.05502271982254424,0.20606059893845377,0.15668149211742993,0.19080157950242044
0.18,0.2005261303754694,0.17527956875060297,0.1374646424285531,0.1600423674575542
0.19,0.1034907267003876,0.14667280375126618,0.12811881178317003,0.12396656719696438
0.2,0.20823648307633136,0.15993793581581373,0.13552637351762617,0.147639269348597
0.21,0.18357365382504917,0.10771570712380796,0.11364491041970098,0.08027630647500827
0.22,0.0657482578214594,0.12009575224822205,0.12527358517365228,0.09779534230246484
0.23,0.1256796573234995,0.1437514922980549,0.13749438067578482,0.1345030434664439
0.24,0.17740662634261786,0.17828116606178532,0.16145650773154613,0.18041449297254036
0.25,0.15287630542078526,0.14759515449392685,0.14130093024483462,0.13960199608021007
0.26,0.14995653110283022,0.13685139615115902,0.13561156575314295,0.12777779676507922
0.27,0.027620480527633797,0.12443418436656553,0.12970255660644614,0.11183496776053989
0.28,0.2065087780111944,0.11529893185233984,0.12536456351052608,0.10248570540854857
0.29,0.059633285517530436,0.09112235061289477,0.11253930866425442,0.07427872436663334
0.3,0.14167401387419049,0.0794629726822308,0.11151984114522365,0.06180367110374867
0.31,0.08317974472080619,0.08674879548552542,0.11575440433405196,0.06884120177877691
0.32,0.045388219223032274,0.07174145283077425,0.10752035224950393,0.04854626504740606
0.33,0.10890405429715544,0.041684866066835774,0.09112146435238383,0.03142937886382103
0.34,0.07111155031995126,0.04397477135271147,0.09186065955792463,0.052701233631476906
0.35,0.10866341398065293,0.05424855357799962,0.08757857081141722,0.07282124515431755
0.36,0.10285295810532631,0.06460730063200402,0.08756171073379979,0.08751888003303718
0.37,0.3018358024007149,0.04862864994198651,0.09161831878055057,0.05821218289291472
0.38,0.05269407074810649,0.034332111496785535,0.08675466406684071,0.0364984123093603
0.39,0.15790110079585487,0.08122631451927688,0.11976902193259342,0.09637181979653749
0.4,0.1961891567875428,0.00830759125466477,0.0715254803166515,0.008853952243850735
0.41,0.196931983859628,0.0630143302525106,0.10679331748239955,0.0654662927456083
0.42,0.19219342898798825,0.07580276149990342,0.11543142249435275,0.08020464794429645
0.43,0.07661351030448275,0.055168757981823933,0.09851848097472868,0.047133462941071
0.44,0.028024478420746565,0.044080437855388475,0.09161341902678775,0.0371276575448827
0.45,0.13615560411642258,0.06046495619068308,0.0992072009355674,0.057835323005231594
0.46,0.12945574919372765,0.06727226172364943,0.10244955364356054,0.07271766960084705
0.47,0.14408394600604413,0.06820832004509324,0.10162592801146435,0.07432104599858783
0.48,0.07127288281368425,0.05221973856284855,0.08755386183779906,0.055490339043578966
0.49,0.02801726818461724,0.04855321303754398,0.08348285982146336,0.04981920972638032
0.5,0.00811147797997543,0.03950224931212426,0.07210356696505604,0.03825563028525798
0.51,0.03786752020272192,0.03041300173437241,0.06345878461299125,0.03008465949421912
0.52,0.13139610448965974,0.06402879266004632,0.09177972300383579,0.07247542637960329
0.53,0.08482552250029188,0.04910594454204149,0.07674203480959263,0.04561307325552138
0.54,0.1895305077507034,0.04931038689464947,0.046604757941827356,0.066884092252817
0.55,0.1552317389650904,0.05489986597590318,0.05513919876452482,0.065448750603123
0.56,0.15902258717825576,0.05999941187753309,0.07460603037308522,0.059677887351495186
0.57,0.22033457289501696,0.06711990743818057,0.05354363347947287,0.09093603272410809
0.58,0.07060724095550903,0.044571397675382256,0.04404896448057631,0.054109884430531864
0.59,0.04152056850646554,0.04669695089740657,0.02641174088111553,0.06010862573390213
0.6,0.10683735913331968,0.05877287674767606,0.028347877966369825,0.08013497563119576
0.61,0.1365826665387413,0.028183328899059404,0.05075244523966577,0.027603049881537566
0.62,0.13441966790747456,0.06317275527252632,0.05083090617788926,0.0744620385301662
0.63,0.09969530805788143,0.0693580372730052,0.04406712745547409,0.08547722495049184
0.64,0.2619522541581303,0.010363220160117998,0.0505252037242277,0.025045434332793496
0.65,0.14203283475815393,0.035976169998412535,0.06710144334496691,0.06462759185881772
0.66,0.0456760170122221,0.016320987091675253,0.049537337367448565,0.03223309009483023
0.67,0.07616473422950837,0.017323956597960714,0.04754017664891726,0.02477644188648082
0.68,0.2628436048466385,0.05883283825958575,0.06846135857142932,0.061854157724940115
0.69,0.11249429924137437,0.08275831758586587,0.09289831974483792,0.09095217772589999
0.7,0.1408727047420367,0.07811108136970395,0.08597641178884961,0.07970188367302104
0.71,0.15713897529061524,0.0932940724668245,0.10136155492289868,0.10371023729605541
0.72,0.06729856143609994,0.08984361863023761,0.09891492439966039,0.09965983898949794
0.73,0.061948883031522406,0.09347779730124517,0.10215770638919044,0.0998588182905873
0.74,0.08585571468211016,0.08587266408240063,0.09824626603002684,0.09086268393828857
0.75,0.054785476800841726,0.0541499911573409,0.06598173940645818,0.05504222626066729
0.76,0.19062375730710754,0.06843493737693289,0.06370159150498644,0.08639698838880572
0.77,0.08150231376538845,0.07940439839130649,0.07196279816243147,0.09798259798692353
0.78,0.09745664419015278,0.056854951723734864,0.061937275454675665,0.05705656686851068
0.79,0.06255827557469343,0.0482780469051177,0.0599954861616404,0.04764473561424135
0.8,0.08402918480090181,0.05739236437891426,0.07301030830207733,0.05987338351413859
0.81,0.07375075844503898,0.04861223185940347,0.059379765367228006,0.04887063673772536
0.82,0.10080694959503467,0.05756176312087699,0.07040434317167238,0.0576007512531661
0.83,0.35583541740187125,0.06605549323709861,0.02673269314600961,0.07357296883903862
0.84,0.24048402355416695,0.021533648159590288,0.06103293179228832,0.035736168892235715
0.85,0.20951137426156027,0.057488970828229624,0.10052810700079072,0.10450654075649657
0.86,0.09309370950731272,0.04528161943372659,0.08559250615499278,0.06456855264537668
0.87,0.08912754746970569,0.03931975663432154,0.07388743280984388,0.04597958455141919
0.88,0.05642399324399954,0.04360064018676685,0.07383213236093697,0.04864210255946502
0.89,0.13813460576739162,0.06110567291345005,0.08453259593170484,0.07040870502634405
0.9,0.1597782978127155,0.03669070720992209,0.05216757319667599,0.03986532725158049
0.91,0.23021082074766086,0.06820287910225402,0.09279392836231962,0.079659699618345
0.92,0.11550236969459404,0.06335941201598455,0.08292571731958287,0.06967522405614397
0.93,0.08108983189684649,0.06886551591806543,0.0914113223053617,0.07498506348103579
0.94,0.15289440148045724,0.05177037005692403,0.0643583679803618,0.05583297487564788
0.95,0.12433326051009415,0.059571483743451045,0.06200324334950444,0.07739118444071279
0.96,0.21128512617680362,0.03907739582654228,0.05599524323152085,0.054487561779357895
0.97,0.13988272792658907,0.03337390701824125,0.04240607143281073,0.03591861423940455
0.98,0.19311630238500502,0.04853205412817651,0.0584417441286636,0.05171426461978131
0.99,0.029699168487917205,0.06039392383048207,0.06491085195108498,0.06117104775201127
1.0,0.09606650897080865,0.06432112119455766,0.0659802741953956,0.06836534782720202
1.01,0.16506038577549106,0.07270387762850539,0.07400541546982549,0.07901627259616921
1.02,0.04675490085270955,0.05674223487893398,0.059413357039294436,0.05457043380385803
1.03,0.24071142313616273,0.0773866656898873,0.08064318031903549,0.07618309856388376
1.04,0.10710620459980358,0.0539742778070625,0.05675559119338005,0.05394037931413946
1.05,0.0959857013219103,0.042151943783634446,0.04790748255934506,0.04681343915183575
1.06,0.29181102138649184,0.09015053880007516,0.08879039860391302,0.13138554948491796
1.07,0.08221566869001018,0.0634964535516224,0.06913320958558931,0.08993529621265961
1.08,0.14003745267965226,0.036658706488552295,0.04117901625959098,0.039364083194994716
1.09,0.139508334958976,0.05418046394743422,0.05323115757177091,0.07100910755416331
1.1,0.2152798097570579,0.05158781491369772,0.05442121013345863,0.054374724304439445
1.11,0.03518852147880308,0.04524162818889212,0.04971086165422101,0.0465963508704396
1.12,0.03387888565242589,0.04231343690849794,0.0459038784105249,0.0442531499643823
1.13,0.04742130629324035,0.042026822638478074,0.04274030797468326,0.04338159392171615
1.14,0.06201834075740582,0.038811592564289156,0.040611287270337915,0.03941290167931669
1.15,0.10099904125246706,0.05086674338139147,0.051927083633469,0.06023998717295449
1.16,0.03485535182071556,0.05011684042181272,0.05166330739973646,0.053836813429930415
1.17,0.10670546401476227,0.0682002770704813,0.06889905849731276,0.07199438460033225
1.18,0.1439942829138492,0.09589482502785965,0.09117489647443093,0.1146050115809493
1.19,0.19590824005065266,0.13912897952185652,0.12742812701563128,0.1665779573511182
1.2,0.09259098036464129,0.13934810366568065,0.1266629075770292,0.16186602798222782
1.21,0.09022042604832353,0.12896890193145455,0.11825639757176021,0.1370271688689919
1.22,0.11921044042118366,0.14431974259039929,0.13194006514664136,0.1536706951231301
1.23,0.07715145441248773,0.10931946987654702,0.10308287784114006,0.0996883877409104
1.24,0.10074794621421869,0.08970766728582258,0.09054141420816957,0.07131395971448286
1.25,0.16735990274926024,0.03289070767481328,0.05518537855644351,0.03139791082928372
1.26,0.1121931574555671,0.018408933422756905,0.04479876417934832,0.05431772739318622
1.27,0.10153730944839522,0.03525776394587914,0.05870572090437113,0.033400803462846955
1.28,0.1641614462932552,0.05920389763067078,0.07640164450966257,0.047930522400968636
1.29,0.2768308694891179,0.06210024294564631,0.07651165976839941,0.06265786921658657
1.3,0.10022448166510356,0.0635846049882994,0.08058113587849408,0.05661743408553048
1.31,0.15787056516367873,0.033566666127824024,0.05439315065038815,0.04319368154387075
1.32,0.13090954599464835,0.04969785137377798,0.06040563554057145,0.059669554885978644
1.33,0.10898430285695762,0.05212706605129183,0.0640915474907162,0.049945897194574686
1.34,0.1743846175639775,0.052540629823810144,0.055129711029404845,0.06596466263023912
1.35,0.17292641145849066,0.08218131557948906,0.06513745414230677,0.109577420675442
1.36,0.05492670698495988,0.06942176993152452,0.04766038640879479,0.08236472688142754
1.37,0.2094315164766479,0.03259147291587901,0.03901030992219108,0.02685163205471469
1.38,0.126446556668579,0.04747614529534746,0.03161458629278924,0.049074272272976914
1.39,0.1623830165171641,0.06991169818881723,0.050422179335164574,0.0730336813473124
1.4,0.15230990563143276,0.05064220125354128,0.057726335631607756,0.05172714395683772
1.41,0.28111630765760637,0.028995499302701414,0.04118269519069856,0.04674560092163538
1.42,0.06630311097427324,0.01666006252740355,0.020034523009030674,0.014326795165892338
1.43,0.15487830529097465,0.0415506196796937,0.054284383087401314,0.06353336577471105
1.44,0.06565620863898226,0.02647949244685471,0.030637342712036393,0.03089693330797956
1.45,0.09539421216216831,0.043916407628677705,0.04224978291932479,0.04383683797057421
1.46,0.11115921826958933,0.0563007561727722,0.05840012116989036,0.05702996872308454
1.47,0.11921074348809024,0.036629784514076745,0.04117111251707743,0.04542401918009495
1.48,0.08425650991162574,0.037844995982392465,0.0373146791767894,0.05419203517121607
1.49,0.12658706748457857,0.03369525175137585,0.03535178866139573,0.0334467038777008
1.5,0.15341067275441148,0.0258388354090361,0.029433264145396508,0.024236363724873602
1.51,0.08609409202727482,0.05243834654291396,0.05540140211858995,0.0520386799109658
1.52,0.10665107309213051,0.04208994958625235,0.047637603803224154,0.0409191036144435
1.53,0.10909936439385395,0.0564916015067801,0.06232433569351803,0.05922890939408676
1.54,0.14151567793447156,0.042706794091645406,0.04048554187656496,0.04521714783331334
1.55,0.07531505040316117,0.034984453769560525,0.030527533601039467,0.04325976903508594
1.56,0.059482628778501724,0.03983397099965434,0.03750283290085995,0.04818032978325041
1.57,0.18356283780485697,0.05941477150269371,0.06155366460962462,0.06496614085334101
1.58,0.10989497194665532,0.04226220291594033,0.03939421452560229,0.04018860981542645
1.59,0.18198934912009274,0.04310409255904128,0.031386248234143016,0.07385765273630393
1.6,0.06981988515265217,0.03926947962532377,0.02758048777925386,0.044839349615404804
1.61,0.1713428978061034,0.057724933828785824,0.05897797857619715,0.056614435690925086
1.62,0.04922045634729339,0.050185710329283616,0.04387870742236094,0.04925213610414593
1.63,0.13762286839867494,0.06407624151642931,0.03666136815427798,0.0815015725312273
1.64,0.06455971716696239,0.061374302960010695,0.040712033200071815,0.065990309842903
1.65,0.045954490980141156,0.04960739356739653,0.034452086690927496,0.04839469239541295
1.66,0.04062482572292282,0.03971123814298003,0.029576076802105212,0.0362143512103614
1.67,0.12716932106399714,0.023086300021762183,0.02665968822743916,0.02681612196174195
1.68,0.1626567011811292,0.03327594080961966,0.03893370746772766,0.03843397023671644
1.69,0.17740932256400826,0.015358698176472918,0.01848059368179626,0.013778146444379113
1.7,0.1440331792982768,0.022730774532314053,0.025683870453374714,0.02358558256867997
1.71,0.13624500270646622,0.040951104598742495,0.03801116584696114,0.05859425136235178
1.72,0.0873046969096059,0.05281330039831383,0.05111899636758354,0.05761733296318122
1.73,0.003447513211011937,0.039837709411037474,0.0369940009135594,0.039266647686437596
1.74,0.15453819679480152,0.05459529487926699,0.05026268340597126,0.062202915309158835
1.75,0.07981520277962323,0.07493559026308796,0.0696411558400943,0.08123774470057535
1.76,0.07133652145444971,0.09105434608876053,0.08650191819136417,0.09317002240044629
1.77,0.03066731910753618,0.06361200950817048,0.058047613999542856,0.058472060691421086
1.78,0.12632663817524267,0.061094073592982925,0.05011800120235195,0.0628523134554777
1.79,0.15983334014241013,0.07364923611392926,0.04400318085563565,0.10449025502470562
1.8,0.1495163316431189,0.054088769206185584,0.039334839873063375,0.05702808214883067
1.81,0.08890485875355918,0.060303612141995706,0.05439105600033973,0.05881104643063314
1.82,0.03563621298951125,0.04908387310212035,0.034847466956975943,0.04999721800127613
1.83,0.20792536735797845,0.07204119794903922,0.03227811190978077,0.09265535496746245
1.84,0.050940200426327804,0.06351000932323661,0.029836368898113735,0.07305633853945309
1.85,0.06454737711396745,0.06257643917845035,0.032263975822941306,0.06567135142081555
1.86,0.0574516733188668,0.060730461535152776,0.03580121809307379,0.059550694577185474
1.87,0.053941625721159125,0.07070031074960874,0.03662798071399867,0.07436451831633843
1.88,0.17499850808227316,0.05946817004260232,0.05743185338336316,0.05946227615991003
1.89,0.1336395261675974,0.05777039369716839,0.04169369766129368,0.054466084812499066
1.9,0.1638359137837658,0.04547742616138845,0.05143952273871363,0.05215189734427962
1.91,0.19452302729955503,0.06399411422044798,0.05101403013700624,0.06541375911136413
1.92,0.13625610231747723,0.09186882380975356,0.0574196340493313,0.10873826384657809
1.93,0.15392222094600558,0.10380146465211881,0.07449550243701372,0.12024900062456942
1.94,0.06454851350440872,0.10711026008507203,0.06691913792039268,0.12166204378229672
1.95,0.07388013441219358,0.10727789563901656,0.06034643654080488,0.11611819999883216
1.96,0.17356867318544314,0.06584030992935357,0.037951708896391836,0.047267211752683634
1.97,0.05603544333028217,0.07106436897278913,0.042136523371655556,0.05769598277527666
1.98,0.2143043032296797,0.04227449878998066,0.05758467897652651,0.06362001836804254
1.99,0.1747379823103565,0.04302850061231259,0.05871040325358863,0.08771119837848991
2.0,0.05463047264406363,0.02661573447548009,0.038991939229563184,0.05627760648353439


==> data/car2d_measurements.csv <==
times,measurements_x,measurements_y
0.0,-0.007058313895389791,0.05314767537831963
0.01,0.10134113511407503,0.18654696516605293
0.02,0.06591050424407563,0.1262379203679198
0.03,0.21743909685569957,0.046303456016475904
0.04,0.2904972597484051,-0.10193513779664473
0.05,0.42332218631199203,0.10001332450762732
0.06,0.3890495881037581,-0.04441178949399725
0.07,0.4146220660310577,-0.040834055544401046
0.08,0.3412714934390579,0.10426777217508097
0.09,0.4545063608171466,0.090716525488202
0.1,0.5007257105625461,-0.17159733889623296
0.11,0.3131889175431911,0.0439009402724749
0.12,0.5358671423192511,-0.2681618621638555
0.13,0.7275132091868879,-0.245821616125252
0.14,0.7490293826575735,0.0035785484372911416
0.15,0.7450880620108093,0.03834051138160231
0.16,0.6858140441871317,-0.06976537116792807
0.17,0.88916475754157,-0.06528927726433029
0.18,1.125913231539096,-0.08237097480392933
0.19,0.8818254532877519,0.022095738781925202
0.2,1.205854043427546,-0.1418476936209158
0.21,0.9586026028925555,0.10721939133624954
0.22,1.0886567675054597,-0.06484468322059153
0.23,1.2338542965238573,-0.14516463227227502
0.24,1.3025320777426488,-0.1699285892060538
0.25,1.4552674453589303,0.001524696301222022
0.26,1.2074972673521989,-0.05716155561118193
0.27,1.3919510041065823,-0.014926069289361047
0.28,1.6853424376345347,-0.00045622250127934534
0.29,1.5594304026129338,0.04579048735573284
0.3,1.4714172457212706,0.07350102312498669
0.31,1.5686510080563894,-0.0016905540217736006
0.32,1.7091487982381866,0.11253289939327757
0.33,1.7527729155000975,0.19837342320264212
0.34,1.8184266658808341,0.1602879321967588
0.35,1.7754992622578354,0.18489082217487918
0.36,1.95920301251742,0.22696422534532124
0.37,2.1953164719694565,-0.043163144914967255
0.38,2.016645653984394,0.22692941189607166
0.39,2.128296148036717,0.07857916355647754
0.4,1.9886675873690816,0.38760379232221054
0.41,2.2954000905744456,0.17096947112672498
0.42,2.000692170142109,0.1480201508240976
0.43,2.2107375343689784,0.38229522784664277
0.44,2.25005529708689,0.30307600054765177
0.45,2.2176663543275135,0.23093092105231744
0.46,2.4131420602069418,0.28374477396605385
0.47,2.497084894960329,0.3758175776739149
0.48,2.484582377654177,0.4161661776210525
0.49,2.476207825224907,0.41676085528352574
0.5,2.498347327007965,0.45009231775885994
0.51,2.554480098004901,0.44808873594302673
0.52,2.6644902106120814,0.42680898144743573
0.53,2.6359573604729274,0.6582092988279744
0.54,2.4617378287071627,0.6723362370630769
0.55,2.6300798236309726,0.5130464621892292
0.56,2.803749502219107,0.5399241914413009
0.57,2.5709196745547134,0.8172803112717706
0.58,2.8534845115724172,0.7178283945892024
0.59,2.7991684011759896,0.8243694807381003
0.6,2.8012605059302045,0.9118900468167196
0.61,2.955387069725063,0.7648617724754484
0.62,2.788216022723679,0.9212499381092062
0.63,2.8439523061237946,0.9278944507333179
0.64,3.226681377610748,0.9851740937592651
0.65,3.0975231677701287,0.9212048368963628
0.66,3.005743615704056,1.0988942854132862
0.67,2.9856978418937636,1.056654125677316
0.68,2.985558890624241,0.9172198274840497
0.69,3.212327189451478,1.2573923955013127
0.7,3.018930413062463,1.1780781573260812
0.71,3.250351942362545,1.241716824786224
0.72,3.1861398095528237,1.3381391269552352
0.73,3.180150255113047,1.387625924826385
0.74,3.2273217249760116,1.5725389985902798
0.75,3.1325761234524054,1.5681054796410157
0.76,3.012044722543692,1.5240185147551921
0.77,3.129761956470522,1.6123631586921163
0.78,3.2890935178955423,1.7082147556372465
0.79,3.219368328511753,1.7986952508221734
0.8,3.2373734735904396,1.7619075400737327
0.81,3.096715531874244,1.9028215528229524
0.82,3.224260508146598,1.8444758390321705
0.83,2.9489064182378506,2.272394501670759
0.84,3.299334742720341,2.218477146574494
0.85,3.3374760048427974,2.1409170264600754
0.86,3.0349481353826224,2.1917200524614584
0.87,3.1016778463147143,2.087297121231812
0.88,3.1219197569174963,2.204511321684658
0.89,3.179737938004981,2.2207821442231266
0.9,2.8600709971179255,2.3484450831016512
0.91,3.2184527039834054,2.4101531978015913
0.92,3.073588041224792,2.332522376810732
0.93,2.947514376851467,2.5444465474548528
0.94,2.9217787993195588,2.371367796671682
0.95,2.8805470484500897,2.447592990354159
0.96,3.069750174558291,2.735880940909273
0.97,2.7737899085481192,2.5393029255570982
0.98,2.945559458201525,2.496706281618946
0.99,2.7770127961920195,2.7202806434208946
1.0,2.674508708781012,2.7309000046492673
1.01,2.7866490057958266,2.6317424612809948
1.02,2.701824627157181,2.8523686581879995
1.03,2.781863479869182,2.6519338062846787
1.04,2.481993262268046,2.8830439972626762
1.05,2.5083092373314138,2.97528719692962
1.06,2.7437792538388828,3.0242928285453323
1.07,2.361145079890855,2.935896289292762
1.08,2.370599303567876,2.79093365041166
1.09,2.2518334859423557,2.847042009087895
1.1,2.494916370350812,3.014855645799488
1.11,2.2399805908740107,2.9202550105504033
1.12,2.154881314913779,2.991967835427774
1.13,2.170905873857282,2.9511716455309385
1.14,2.034939669452262,2.989256115366218
1.15,2.1125779775241553,3.0360575046358265
1.16,1.997090487806076,2.951880968012664
1.17,2.019645597075579,2.9725930274198875
1.18,1.8966569669201074,3.0766161329365644
1.19,1.9171012401082834,3.0783810771793885
1.2,1.7524735708106765,2.997116823232205
1.21,1.8012336723415077,2.901038500251227
1.22,1.671433732931894,2.9601045041689904
1.23,1.574572984270975,2.7769701344589253
1.24,1.5012873559954947,2.747778306464691
1.25,1.571459264083838,2.5979509058008836
1.26,1.6250038926591288,2.6770437066244988
1.27,1.5284761592706404,2.794749210962119
1.28,1.5586232583451574,2.790725639320769
1.29,1.7155619866849825,2.679566544470559
1.3,1.3172245086423444,2.5873825640253876
1.31,1.363058309815592,2.3697287652614447
1.32,1.4671283990771005,2.5503808686812124
1.33,1.2943984904173382,2.533746941618544
1.34,1.4312921108534267,2.2413278673107317
1.35,1.4773652840112397,2.324992509804396
1.36,1.2824411379792489,2.2365161472720962
1.37,1.2328623806332404,2.4389034249160018
1.38,1.4049823625926132,2.08066104816513
1.39,1.375161815228047,2.2632076078512133
1.4,1.1416197989908397,2.0628918893050288
1.41,1.2043449723378465,1.755805844779552
1.42,1.386461769354708,1.9699742521162396
1.43,1.1668857801476624,1.916809973706644
1.44,1.3605314381966034,1.77949455280487
1.45,1.394043968789215,1.855088646281031
1.46,1.3017927221830077,1.8147662349573201
1.47,1.3337593419655738,1.5681017155651873
1.48,1.3251376354428615,1.5693217491883822
1.49,1.4709964787495253,1.6999035869629702
1.5,1.4976884442929523,1.4114081113956627
1.51,1.5314478488902552,1.4804348645987462
1.52,1.5647634537683273,1.3941203799231792
1.53,1.6296122733147747,1.4132407254922543
1.54,1.508958008632738,1.5322968112322357
1.55,1.6617945014862265,1.4437588921324005
1.56,1.6901233699303941,1.409539422397743
1.57,1.8681885401283425,1.2555693501915894
1.58,1.6270025279652498,1.3028667418837157
1.59,1.7361708853084539,1.1172414028792366
1.6,1.8663716848760672,1.3154747683739356
1.61,2.038143384869688,1.303284524992578
1.62,1.946956584361843,1.1795837911404843
1.63,1.8837140967439305,1.119715995744692
1.64,2.083113710732118,1.2611223093697377
1.65,2.083392736840812,1.283714240137579
1.66,2.1321735087297604,1.281847588288893
1.67,2.13272058851319,1.3856307463154112
1.68,2.0919691532371125,1.3541727040217393
1.69,2.4700660476251803,1.3054306540382856
1.7,2.190845847519784,1.3201666331754096
1.71,2.3126054095185884,1.4844575896753383
1.72,2.3444858245667124,1.3378826716861907
1.73,2.447019659828983,1.3974793938504213
1.74,2.3351059370070573,1.492711570349987
1.75,2.4653914042122533,1.5158468906263503
1.76,2.5190694986935522,1.5378307414935661
1.77,2.6155450697335043,1.5185850181640077
1.78,2.5573318461933736,1.4558352341558651
1.79,2.755243405011636,1.5191100531316364
1.8,2.5321224573634704,1.761367371373104
1.81,2.582677722834337,1.7392951017024116
1.82,2.70941326622555,1.758497440166932
1.83,2.7624327919817397,1.6040678319723933
1.84,2.6268225507186407,1.8640761411860973
1.85,2.636293777276207,1.8389877885028254
1.86,2.6570325387997387,1.977958909318848
1.87,2.7135297968876984,1.9764354896342347
1.88,2.5180802576368757,1.927989252959148
1.89,2.6404922557444963,2.1927795378863917
1.9,2.4933001988504135,1.9927903199959782
1.91,2.6675039479116203,2.3393163036065103
1.92,2.717652828370242,2.215046446588429
1.93,2.5747130825104216,2.3845603183513235
1.94,2.5819168881696855,2.239908648347393
1.95,2.5299115372078083,2.240207567115096
1.96,2.292083007353073,2.199287273411136
1.97,2.423123909096772,2.3372264980706627
1.98,2.1315086654280733,2.26473217247117
1.99,2.110779829521577,2.3182545899933373
2.0,2.2609757193183313,2.3663888281052854


==> data/car2d_trajectory.csv <==
times,samples_x,samples_y,rec_x_EKF,rec_y_EKF,rec_x_UKF,rec_y_UKF,rec_x_EKF adaptive α=0.99,rec_y_EKF adaptive α=0.99
0.0,0.0,0.0,-0.006416648995808901,0.048316068525745125,-0.0064166489958089054,0.04831606852574515,-0.006416648995808901,0.048316068525745125
0.01,0.07458469325118652,0.011553595913228402,0.07019987842038077,0.11717398978484944,0.07055053190738436,0.11151474398990921,0.06904874172616274,0.11422829829469935
0.02,0.1141356957849872,0.008013650027903952,0.1019547703614301,0.12289922768676505,0.09873997445902569,0.12176688276999457,0.10172799480463476,0.12088111273851433
0.03,0.1642346533938099,0.021918588664090667,0.168760373441381,0.09784491081026427,0.16694504210148725,0.10579931991941169,0.16823545590808675,0.09699578504344462
0.04,0.2107043542922847,0.022591493831971905,0.23006565691969577,0.02710892191408769,0.23127320251797112,0.059274397145041624,0.22959727634009908,0.027674879838642905
0.05,0.26806191859893447,0.017265751861347073,0.3079854269016073,0.04788270429131797,0.3088087201243159,0.06553318353334425,0.3074920052635318,0.04870071358659453
0.06,0.30231344246051245,0.003317728649148463,0.3607954574120228,0.01248445707497851,0.3629848983716189,0.03125963760046882,0.36040319734800813,0.013419401145182468
0.07,0.367847187491259,-0.0016820472400314547,0.40890277376235984,-0.01263727542565385,0.41165625970721664,0.002065077603955426,0.40863577913577,-0.011713012336537746
0.08,0.4178664249786748,-0.01659422936004533,0.44198719040590356,0.010825637582962483,0.4442250306552491,0.028519490887852477,0.4419700820864746,0.01228016047699542
0.09,0.4619116526514193,-0.0169080805151229,0.4876041940300259,0.028774703287683726,0.4893068512083273,0.04384592422268686,0.48768853976525944,0.03057048753764858
0.1,0.5170607080495571,-0.03202476305053244,0.5258406273587539,-0.034964817594411404,0.5274014924579334,-0.031405594466654516,0.5258753020544421,-0.035140155758086114
0.11,0.5538408631112703,-0.047647288124109136,0.5384161058595391,-0.029358910604108546,0.539856715094441,-0.026024483004014762,0.5385369738569517,-0.02946322927885147
0.12,0.5962880466689541,-0.04719427834505194,0.5711842859567328,-0.10345892031008225,0.575622974894962,-0.09211488917248561,0.5707537433560691,-0.10651213635702554
0.13,0.6544571968714716,-0.04672049051176006,0.629380869897507,-0.1493476555363027,0.6364499444139765,-0.12899454684301911,0.6283950400570597,-0.15232345746788606
0.14,0.7117323141532026,-0.041035581254149536,0.691909261910017,-0.12286490042168391,0.6978054245232054,-0.10604653421132079,0.6921917074601518,-0.12130431389856913
0.15,0.7608243053483938,-0.01937277947560571,0.7452138683992121,-0.09440914367287287,0.7499777207007832,-0.08248150442277276,0.7461790188488789,-0.08929021012065169
0.16,0.8139583686453057,-0.014111577939831565,0.7798273143201401,-0.09916727168552106,0.7839362169788281,-0.08736486176128937,0.780738470927827,-0.09455634135017592
0.17,0.8677065952217364,-0.014623243607393234,0.8381914949195542,-0.09732016199709459,0.8420014114224078,-0.08568512927102082,0.8390846884498249,-0.09157375764531386
0.18,0.9353522349606063,-0.01994313208633613,0.9206625688911418,-0.09520890752095723,0.9248494525993026,-0.08216634970460666,0.9214775250178756,-0.0882978815037975
0.19,0.9749275643955073,-0.023096378011310724,0.9600996007018261,-0.07551719594781832,0.9639215132308987,-0.06532166253092139,0.9610473328613665,-0.06536466501080304
0.2,1.0349944976854213,-0.02281220096097825,1.035422227216362,-0.09082401034326895,1.0391624727278896,-0.07885868903260308,1.035711547173985,-0.08445727145832169
0.21,1.0870697488226255,-0.02391214108544178,1.070152627328866,-0.052828315201461265,1.0748333816839515,-0.043688847239952165,1.0704804214979864,-0.039658991644069996
0.22,1.133681620370772,-0.016932304538104133,1.1158619301594055,-0.05625352715168993,1.1193035162632599,-0.05053198617227298,1.1161806212947991,-0.04564945091528074
0.23,1.210002220648101,-0.02176911071103916,1.1741585273952635,-0.07508444952439278,1.1762427842484109,-0.07023310385166343,1.1745795662480512,-0.07008934388168207
0.24,1.2528018399695637,0.00036531708921459793,1.2337944569005055,-0.09545872347981008,1.2347255053969943,-0.09043630965475631,1.2343164607727428,-0.09557864610811491
0.25,1.3028894104157436,-0.01080815519233749,1.3069740295019276,-0.07542493307029818,1.3104655843631088,-0.06636694796469775,1.3069961719759113,-0.07008589327929053
0.26,1.3539969702235752,-0.025149084931890015,1.3372871198580665,-0.0720098894123446,1.3393524653569546,-0.06777412391457838,1.337403006646523,-0.0667079859275057
0.27,1.4190266268070115,-0.020385153458102337,1.3880174233645588,-0.05937514253065574,1.3906554797458335,-0.055434202090503884,1.3877321841679258,-0.052160486943651566
0.28,1.4791197872918105,-0.01132332337038254,1.4706159448690201,-0.044849697217892406,1.4752051978683358,-0.03658103106853304,1.4699321378688646,-0.03670245656555343
0.29,1.5382600020521968,-0.009958439824198213,1.5254570101284464,-0.02323294401199508,1.5309936777039685,-0.015483109806187695,1.5238835076824775,-0.012249676633446893
0.3,1.5908858462546978,-0.0026486958095486863,1.5610852717387171,0.0011467396931851004,1.5670344931620372,0.005559176676971899,1.558647617578834,0.015661892368900695
0.31,1.6439575311024273,0.033633623513379965,1.6049817170908556,0.007077640635792944,1.6100815777077284,0.007529792380067033,1.602980874948319,0.01898143780868311
0.32,1.6858722248103988,0.07356763827906404,1.660841397723738,0.034679090636088865,1.66724602139761,0.03611547498768652,1.6578910731114669,0.04908393163855568
0.33,1.739973011638809,0.09022419526503939,1.7139568579702171,0.07527649751922348,1.7224612264148649,0.07823927825166391,1.7090307429027756,0.09450585382957155
0.34,1.8058176106775723,0.09030318874657492,1.7689096205698787,0.10199643791434289,1.7781465048475449,0.1036685655781381,1.763812059269113,0.12059742475214187
0.35,1.8637220193525277,0.12145201174670611,1.8102666263218756,0.13051437024924106,1.8202565547370921,0.12966240941799992,1.80422600697185,0.14991760316783653
0.36,1.925743567120652,0.12970582465542346,1.8700528415372746,0.1610822766085006,1.880777210141433,0.15974400711737438,1.8643960357060922,0.1790892106392816
0.37,1.969509819934995,0.15712716315776762,1.9573713375649018,0.13067021129399894,1.9655708229004811,0.12178628505941477,1.9596590221176893,0.12903077008601516
0.38,2.0063057298983593,0.17525977804889323,2.005288040878577,0.16145399210772893,2.0137097623266333,0.15448002344197115,2.006034151925202,0.16348217675242818
0.39,2.034989095796855,0.20596264613899443,2.064168015059881,0.1578320463720091,2.0717193144064434,0.14709889763863798,2.067145765412052,0.15333313453598876
0.4,2.0861253498305965,0.217332920541386,2.090428981451818,0.21721659757997866,2.098541233095691,0.21328849551504814,2.0876324596947198,0.22530781233494493
0.41,2.114586038259593,0.24899821424341562,2.159346909510044,0.22149529023088008,2.1675468293849245,0.21261554861137222,2.1599942410053217,0.22257480265346913
0.42,2.141160062707067,0.27919593099909945,2.1787453147415317,0.22758190108696505,2.1863484059251985,0.21833089761404859,2.1798052523990057,0.22633920289599854
0.43,2.182767348738282,0.3109699260459531,2.2194878191855643,0.27383147879645947,2.2264545684077444,0.26766316873436513,2.2166478448903906,0.2796489580573856
0.44,2.2265260004306535,0.31829912734925575,2.2618161185316437,0.29827775913293314,2.2688874933033167,0.2911174451373097,2.2591502632564837,0.3035592199496783
0.45,2.2684235890187336,0.35727193442014027,2.295280244480812,0.30729954139411714,2.302366555291251,0.29923541931701375,2.2943408214097385,0.30915340564228166
0.46,2.323611882060997,0.37724952358052355,2.350582437670884,0.32095930824074653,2.3588801202830005,0.3099286831393711,2.3524078345381096,0.3184535040593962
0.47,2.3531936383919816,0.3832667239239657,2.4081002756670395,0.3486439953235537,2.4171356847973873,0.3357223889791251,2.4104535534174016,0.3457227959059486
0.48,2.413664938685674,0.40905698113186884,2.4548951502908802,0.3810062120832793,2.463358113546381,0.36835259905256246,2.4562255560533965,0.37978347554044334
0.49,2.4557330948850193,0.43588551826193256,2.4939056452402877,0.4098854657107355,2.501145429180234,0.39856734924219583,2.494408481440707,0.40969133924345236
0.5,2.4944398364385676,0.4572005940949133,2.52965794896084,0.440986045609882,2.5354262349009598,0.4310731044734738,2.528970216759041,0.44216581057155435
0.51,2.54496404974647,0.4847410743656535,2.5685568990722327,0.4665951835592211,2.5740328148316753,0.45717307533355594,2.5683203506705143,0.46697187376701066
0.52,2.584905568385985,0.5313614610775326,2.618792882712368,0.4824326606459638,2.6266589115007615,0.4720489629834873,2.622059457071053,0.4784515873317298
0.53,2.617586942464872,0.5753968782036692,2.6508227535459037,0.5392504923565679,2.656277814429215,0.5286373952429032,2.6484695818369155,0.5422627170183745
0.54,2.645640705620329,0.6264936233581381,2.6509007297716964,0.5958276850582026,2.6476807436125083,0.5894236663158219,2.6389988546191927,0.6069897979300225
0.55,2.696221005364068,0.653482343861527,2.6810666684099895,0.6125883091627375,2.678733346435229,0.6069896982204998,2.672448329161204,0.6199047217587347
0.56,2.7406962640579153,0.6859121100861463,2.7329363954210724,0.6269025907883731,2.736686417542954,0.6197773999174586,2.7318153356201664,0.6275973911893088
0.57,2.7683992919837106,0.7195606883041883,2.7316222622663426,0.6946391110036996,2.728111524670666,0.6881699408130564,2.718893828836332,0.7040425039323626
0.58,2.7922612781856735,0.7530008009473352,2.7784333927743803,0.7276790304368443,2.781880090294707,0.7185160389594606,2.771887438885195,0.7328131586136872
0.59,2.810867070459852,0.7845310728119933,2.8062238688508128,0.7764866527752566,2.8110633221781556,0.7658141808803111,2.798843849132993,0.7821807815836901
0.6,2.8496452628979863,0.8166370332174081,2.8271193077765706,0.8332752970003199,2.832764771357929,0.820908191279004,2.8169547022749186,0.8406111321381419
0.61,2.8735531806803443,0.8742145932102134,2.8750039956435365,0.8538225072957377,2.88569978352064,0.841986564689012,2.8743314248243497,0.8552626699751951
0.62,2.922617711479534,0.9234483875468846,2.882780637702993,0.902950257138985,2.888852146774867,0.8916982232737712,2.8758437577957636,0.9073340181901184
0.63,2.940932324982309,0.9510035483132329,2.8979223869122643,0.9450669021095015,2.902511193785287,0.9341509540914648,2.8891069610178755,0.9499047309070336
0.64,2.964837105040653,0.9776534301739618,2.9746280895736104,0.9781699947807213,2.9939174872350622,0.9665388246845397,2.985053395325137,0.9737946898663796
0.65,3.0050134925734695,1.0289790738198765,3.0197316810231416,1.002581168927902,3.0392728871285932,0.993431463043318,3.035440003360438,0.9948461207889614
0.66,3.038184789973353,1.066740456059228,3.036593782264717,1.055085176358023,3.05230552624059,1.046162915166079,3.046171845648475,1.0507753474604744
0.67,3.040592099275778,1.1094526791303114,3.0481362497891733,1.0950230830807968,3.057859043940429,1.0873809151995626,3.0529526220800536,1.092710227243073
0.68,3.0661233441306406,1.1674120124938758,3.061062248266086,1.109081543837197,3.0619299987219133,1.1047425388974705,3.064712732784961,1.1065283677055944
0.69,3.1002425394554005,1.2478008055880272,3.102026856838254,1.16622424910226,3.1115325167401164,1.161284226249398,3.1108482173205503,1.1615917570657728
0.7,3.1070117738309806,1.288018108328905,3.104082420385004,1.2099624539577785,3.1073770385154695,1.2051929437907656,3.105625312731683,1.2083420567272802
0.71,3.1271604658033865,1.3392694652351573,3.145167318004932,1.2510639652089002,3.1535594324382155,1.2479414252582333,3.154867037028393,1.2468330817250155
0.72,3.1382837661206895,1.3854560951420305,3.1655099775600872,1.3032790518492983,3.1746697284114593,1.3002653054172224,3.1741771017979317,1.2996604266868241
0.73,3.154922202972931,1.4442051568295575,3.1798402681010907,1.3561597354879449,3.188620920873728,1.3530627350145048,3.186238819521055,1.3534498830070136
0.74,3.169719242348829,1.508874583578744,3.1956449846846895,1.427443797333239,3.2097530291438994,1.4235344966950072,3.201544955115124,1.4253338785943137
0.75,3.181418496224077,1.54328872944425,3.1909149414670366,1.4906029375914642,3.203471722452939,1.4852915230134012,3.1898008144493293,1.4897705165396897
0.76,3.189866234514532,1.5926984006773701,3.164011026940004,1.5409816623956,3.168979043604916,1.5333702581434088,3.149358527406635,1.5412383472609696
0.77,3.2031070236922368,1.6479036744924531,3.160576563632673,1.5943430804289633,3.166736657131254,1.5867237532466358,3.1461819671165685,1.5943557319995147
0.78,3.1917195497413244,1.7042013004291483,3.1861335560474333,1.6510453926760693,3.1995740449828993,1.6463670389246745,3.185178407836757,1.6510355108966466
0.79,3.1750330712404,1.7545599723528786,3.1925631943900554,1.713766386084766,3.2096651977657396,1.7101160488971507,3.1955818360363373,1.7138105212816017
0.8,3.167132905917525,1.808028755921657,3.201082526972137,1.7630356257613997,3.217753251529177,1.7605121247472963,3.206889483121206,1.7633095256450773
0.81,3.1592927223734413,1.8637924662278802,3.178584231028395,1.8256633893437053,3.1945759506812865,1.8217183844661584,3.177229628840257,1.8251021176723632
0.82,3.1583682818202408,1.9207664386917092,3.1836512029568595,1.8710365977043915,3.1987456882219307,1.8683559085066632,3.1855697008418247,1.8711336703865424
0.83,3.1600620085101094,1.9859819304132496,3.130892969407257,1.967103071558343,3.1542245949340244,1.963581300345892,3.1256143076519365,1.9646198389292036
0.84,3.139630446571509,2.038679751219591,3.1556000084475677,2.0425250764068683,3.1877963838323597,2.0453582651234243,3.1733194621509306,2.0435098707209947
0.85,3.133289022580958,2.0939841784773368,3.182750985871423,2.09797668845407,3.215422901831636,2.104783119554232,3.2119628473881074,2.1016535525692426
0.86,3.1059229920104814,2.1314788001795977,3.1455403630357854,2.1521008455495845,3.17246290207349,2.1553012681179444,3.16068039695877,2.152548224965994
0.87,3.0870859642320174,2.175222070451299,3.124913884633599,2.184865017901065,3.1439717290276907,2.1850674844595126,3.130739731964393,2.1839779807276334
0.88,3.068018015364779,2.221192726636969,3.110706114874434,2.228490106789365,3.1272188875798683,2.2285554939976753,3.115170449537311,2.227800027130501
0.89,3.0490324491970777,2.265472685795139,3.108496659342321,2.2686674088510337,3.1224952331229052,2.269554212320101,3.1156943061049294,2.269911585224194
0.9,3.0154629333358507,2.3112637623831365,3.0452582700075945,2.3154426625455438,3.057754926115175,2.3131661630354374,3.0371364786332253,2.3091140310417755
0.91,2.9944414331009037,2.3570874602026652,3.0599062194293265,2.3693855327525832,3.075019398995225,2.372961761860128,3.0683713328740194,2.371906858079882
0.92,2.980489003310146,2.400884402412918,3.041865762998831,2.402972054711689,3.0528223100744696,2.4047928433775807,3.0466828430301542,2.4044973655171966
0.93,2.938552619154318,2.4638534476507354,3.0054781560562445,2.458336021053434,3.0184637775768417,2.461594829876178,3.0103774346642673,2.459308465547579
0.94,2.936892917969868,2.5235133237879652,2.9646027510467903,2.4804066469940214,2.972556416291419,2.479193964746864,2.9583192001931766,2.475065174837251
0.95,2.926489035708302,2.5631269398055525,2.9224989420478127,2.5081346365453236,2.928802131663024,2.505321667267993,2.9108936460062593,2.4990360891009207
0.96,2.907568523685319,2.6004611614689517,2.927689904087487,2.5780312327277635,2.939148377478685,2.58492538992547,2.9390963911955796,2.585625590280706
0.97,2.8768077508747028,2.6339311546146016,2.871462561310438,2.601188652399514,2.8798311338440463,2.6034620587084305,2.8707034219782495,2.5990414499564065
0.98,2.854110248070255,2.66679728141971,2.8512541853118556,2.6184888266532083,2.8556510186994024,2.6179085722904123,2.8478245278255043,2.6155291976468873
0.99,2.8066691182433776,2.721875375768288,2.80990757053104,2.6615691287213603,2.816357404764512,2.663962362667991,2.809671619277789,2.6607933935526966
1.0,2.7661832721220247,2.75961495862926,2.756078559282898,2.696402425294175,2.7637126253791435,2.6999050728071547,2.7544577006305895,2.693022677384275
1.01,2.7253713005147864,2.785006853061486,2.724735876768176,2.71318255881045,2.7299428402764003,2.7144374647040945,2.7206872699399547,2.7083750899257595
1.02,2.6747998689152475,2.8142152416213047,2.6897656750551313,2.7595438161620836,2.696807809981841,2.765670256958041,2.693361324038763,2.763762597037213
1.03,2.624480101056844,2.834066893069724,2.664972169946988,2.7681202940405694,2.668336500959693,2.769603659770951,2.6643932742213505,2.76917840713637
1.04,2.5852654981764442,2.8546435684938154,2.6019130970103572,2.803307465242021,2.6075792338526074,2.8084428502477,2.6029014528348378,2.803668101682778
1.05,2.529475306513598,2.881664270391117,2.554126430514204,2.849504412284836,2.5614508289654396,2.8597783401930212,2.5613819281636445,2.8581873319009583
1.06,2.478977810563801,2.9016801544775133,2.550082896825425,2.9034129043386825,2.5557786184940072,2.9174156977859655,2.5672459499422953,2.9314452964128637
1.07,2.4362623786652793,2.902477617820374,2.483146991219048,2.922338878645014,2.4885558843720723,2.9335336843283315,2.494481818426396,2.9381925888096863
1.08,2.3908169213632045,2.929503979427968,2.4226382594104705,2.9119885966678036,2.4261181566711034,2.9155841929912105,2.4247613260606156,2.909639302135519
1.09,2.337152067946804,2.9574200643696225,2.3546294663396368,2.908160175306225,2.3580423627304308,2.909682424901573,2.3531922749723413,2.895016134307114
1.1,2.2880108457550885,2.9553955719616307,2.3352956256077726,2.940132355015501,2.337634318863622,2.9446734485207773,2.338047351681739,2.9440144423721115
1.11,2.236459870557392,2.9552669595438017,2.2789673292794634,2.9429575186082166,2.2811213975320106,2.946217424568757,2.2804091199051486,2.941866537225182
1.12,2.1844095979269,2.975358819943791,2.21983060757806,2.9557160966344864,2.2221888674272385,2.9608740251307553,2.2222452351166777,2.95688788690723
1.13,2.1396092930613353,2.986798942945142,2.1699564798360726,2.9579332520786292,2.1719350242530058,2.962175146009301,2.1718376970884514,2.957965582824404
1.14,2.096627936834133,2.9956461277077153,2.108854333474683,2.9635078138813937,2.110855018970591,2.9692054806598596,2.1112175800917075,2.964764940117847
1.15,2.0297283537689523,2.978292929180459,2.0670849975111785,2.9768992334426647,2.06845012051495,2.9834672169659253,2.069747692304399,2.9859049131031017
1.16,1.9744757269855122,2.978403941895216,2.01429176632585,2.969287157557162,2.0155349562836764,2.9739918897910504,2.0163578241977835,2.9736765266649035
1.17,1.9132174631163954,2.9649048317556357,1.972051351371113,2.9652891710764155,1.9729863558698906,2.968610264259272,1.973553638132999,2.969994737366169
1.18,1.863864150296252,2.93640563158325,1.919925163962047,2.9799313045555955,1.9202134766490777,2.9861951373570927,1.9211138995670538,2.9950854913626803
1.19,1.8028587067995139,2.9192312040944914,1.8773057506229986,2.9911592518420695,1.877115681773654,2.9976235118275913,1.877624280121315,3.0132938936060194
1.2,1.7503363739976576,2.904550511678445,1.8185220536366726,2.983284470200962,1.8186039355760095,2.9886278139191553,1.8188746340211188,3.0015739743193652
1.21,1.7142939830605317,2.876930084623725,1.7748876903605357,2.9559956046829825,1.775985090251568,2.956521569533914,1.7760451503381396,2.9632240722650347
1.22,1.6796595566016004,2.8411782037541222,1.7202994181628595,2.9432683505600203,1.721364553975432,2.9441361750647586,1.7210673530173841,2.951133382309832
1.23,1.637493840466486,2.821616665943308,1.6627253444992989,2.896202344024716,1.6647838292869406,2.894071477488267,1.6671363457957724,2.890080539671221
1.24,1.5927607608558758,2.790001106817485,1.6046748212600521,2.8502997877168426,1.6069110858222644,2.8473975298420973,1.6117528293629428,2.8378198705306428
1.25,1.5547742493196568,2.764477021862482,1.5686169227540991,2.780500372817561,1.571668360646442,2.773163532979105,1.5834046620645572,2.753597257584446
1.26,1.5269266364042389,2.7315244957649134,1.54515190151989,2.7334994748826635,1.547484497753041,2.7258230557457597,1.5619546821286459,2.7049142455008957
1.27,1.4864080857331143,2.702336536512883,1.5097043449731729,2.715593870762939,1.5093844603565352,2.713027122121932,1.5192403956677667,2.698800382796571
1.28,1.4708073281099332,2.6520268907827393,1.4846810063995248,2.69691544212221,1.482728154844893,2.697318835537399,1.4896601282418047,2.687004619457284
1.29,1.4465320938613888,2.614311298938673,1.4914409573041547,2.655453672630857,1.4902222094217836,2.6528905563187326,1.5038564133916714,2.637935301214613
1.3,1.4145534652218927,2.5634656048504616,1.4405477195328809,2.6145346354382735,1.4370706052720967,2.6151375486516364,1.4455277438475815,2.60623373935407
1.31,1.381318649349455,2.526539719423478,1.4117358146101038,2.540210861324011,1.408749605114074,2.537734080400181,1.4232866006559501,2.5271983646603062
1.32,1.3523315966164136,2.4874602569762474,1.399604270453498,2.502440860930999,1.3949638803316322,2.5013046809626904,1.4099160413889569,2.4909936587716817
1.33,1.331182214798645,2.4311577809344973,1.362636998971692,2.471689190358218,1.3550981529596084,2.4745564332444134,1.361989781493335,2.4686474916722916
1.34,1.3187260698077452,2.3745152587794314,1.3645952488624264,2.3944003991101854,1.3593847495652136,2.391554385555919,1.377329636858495,2.3839047127069652
1.35,1.3050215624405948,2.339176494261918,1.3737382228085993,2.339779901079678,1.36793908075344,2.335114081347235,1.3930257791987768,2.3272481496960045
1.36,1.2971139854251692,2.289446768731138,1.3508864235938012,2.284889942133342,1.3426902937898004,2.281799501384118,1.3607047089026838,2.2769537482724673
1.37,1.3027315269098725,2.241470240034931,1.319181756066874,2.267358848456744,1.3051971958958895,2.270962949467189,1.312462249151906,2.2664919773540007
1.38,1.3141749847455966,2.1686539559582547,1.3333201533636705,2.1965358162333604,1.3230887538901352,2.1947637467587007,1.3384943313275546,2.1924025255623056
1.39,1.2984200458860888,2.1201029437361703,1.338162592981826,2.1619158117311903,1.325791825309673,2.1612171569257375,1.343975188883398,2.158237710894408
1.4,1.2938760935764848,2.058851083382295,1.302972016268402,2.1085467446986668,1.2885924049679602,2.1105921125382814,1.2899183821404379,2.10878164048921
1.41,1.318107363202357,2.0128748955340843,1.2899859334302037,2.0190093554208204,1.2807698227230546,2.017784731152439,1.274307519163967,2.019215499201688
1.42,1.3202707364218949,1.9661207233238178,1.313126483980775,1.9686842396597768,1.306134911505866,1.9652527982115702,1.3091044458443921,1.9674435430354271
1.43,1.3203187459547052,1.8957003916771678,1.2926839474093041,1.9203119115740759,1.2827552404426366,1.9199937285553388,1.2752740957426316,1.920050125385108
1.44,1.3252899337380712,1.8348910698104077,1.3151190543756586,1.8592784892270304,1.309314074054101,1.8565134762163589,1.3069345001109267,1.8587308485115457
1.45,1.3430303455642334,1.7744805452024148,1.3426512554245738,1.8175506852644596,1.337796239283488,1.8137441875622025,1.3426199104924657,1.8175241581851864
1.46,1.36277813573014,1.7218299603343752,1.3502732367382493,1.7767099860432616,1.3430452208425154,1.774299298687469,1.345567810347412,1.7760901314411095
1.47,1.375836904685447,1.6796395122017462,1.3625702314107622,1.7092201126296787,1.3578754268553157,1.7066742887868707,1.3520570167535308,1.7069514894002684
1.48,1.385026436231883,1.628588021237,1.3730834508618772,1.6514005924657942,1.3689165154698817,1.6498074833518463,1.3574604381868542,1.6475695330919058
1.49,1.4039817280497913,1.5925103430274332,1.4137800559420866,1.6221965246259653,1.411363124603454,1.6196406400043821,1.410527501524373,1.6220455230772317
1.5,1.4303303329323696,1.5492403258772434,1.4500055942562495,1.559019851645484,1.4517832353134548,1.5558662959546439,1.4463248735291,1.5580719191038195
1.51,1.4458207368511586,1.4893897719597895,1.4901970128000837,1.5159760118627255,1.4934791946828032,1.512431189663756,1.4896676526371027,1.5163833035149885
1.52,1.4880644767503328,1.4682265086582313,1.5299850433033741,1.468506946980413,1.53458240251337,1.4650056269743457,1.5288239733022018,1.4682989319659092
1.53,1.5214892313050634,1.4278036612439888,1.5775879957177033,1.4334505021725121,1.5834683922173958,1.429564594893412,1.5797615573739432,1.435394400497871
1.54,1.563890698629429,1.4018779219907591,1.602165023118137,1.4196204925247837,1.6016852527977223,1.4155995894078388,1.6035164469421654,1.4214285949036998
1.55,1.6233782187706962,1.3789781385125857,1.6483396975756421,1.4005656461807527,1.6482193813413268,1.3960197918670083,1.6525953885634266,1.4051880973716697
1.56,1.6624082505115065,1.356908107745743,1.6927379026169043,1.3816015762230278,1.6922235849631695,1.3765696880590517,1.69731460781521,1.3868504279796363
1.57,1.7002789285565363,1.3297426456878623,1.7558126583819724,1.3471828918701776,1.7601851770900105,1.3431087452946215,1.7594389546105396,1.350809420527381
1.58,1.7368735577708405,1.3051605746184973,1.7743000379833198,1.3199945232212835,1.770482128134023,1.3150410695290693,1.7705863343349877,1.313710936667346
1.59,1.8056222483463962,1.2854574287665668,1.80277982701857,1.269508120316162,1.7952851873350903,1.266277554166937,1.7900197613043123,1.2490834701254185
1.6,1.8393471270775823,1.2510970576463407,1.8545845752900088,1.2658258661915722,1.8500583921999219,1.264025714670738,1.8477652977602843,1.2546893465508349
1.61,1.88198355907228,1.2327685875350358,1.9244079239466036,1.2674778201673482,1.926426440682516,1.2679571567391748,1.9236386413845825,1.2675590226787068
1.62,1.9340138661867619,1.2270720988517119,1.9682237079334788,1.2459673111256102,1.9676538635976955,1.2463761247633411,1.9647382206375643,1.238944764626888
1.63,1.9789231121199322,1.2190905261708092,1.9964647854986863,1.21719912323635,1.9895071681355696,1.2161785675214538,1.9887560174124999,1.1984414738080573
1.64,2.0392255598015856,1.213774793188031,2.052323300998146,1.224773259496506,2.0485228462777267,1.226342026682932,2.0479462705350375,1.2152822978954256
1.65,2.083138179464293,1.2377604542022946,2.1004584799249133,1.2378571704730217,2.097802992499096,1.2402341396081855,2.0978719390758305,1.2353850949422203
1.66,2.1487273955554134,1.2447484603209564,2.1479418019144494,1.2517193768199284,2.145902383335143,1.2544007391803753,2.146064570894714,1.2531606431981577
1.67,2.190066848304862,1.2721254922177085,2.1887028052600113,1.2860659461740922,2.1885471503686764,1.288652626341408,2.1870297728164547,1.2982859573260772
1.68,2.2484343480538196,1.3097222231458583,2.2169197427401963,1.3120599104677992,2.215761811114759,1.3114487675827993,2.214286122635136,1.3268629882810763
1.69,2.2934252644402413,1.3219261518613794,2.290433316087774,1.3258666411184925,2.2916633257657915,1.3290591778035075,2.289528772940601,1.3320319966818435
1.7,2.3338116548012366,1.337669052640504,2.315821358760778,1.3445438313791511,2.3148987096495097,1.343398497033161,2.3148716933148883,1.3490706645377686
1.71,2.3746795284542834,1.3631748434958335,2.3505468277229657,1.3929021508445776,2.3524211358246108,1.3938705010399242,2.346487544930825,1.406871608947929
1.72,2.4244740654145542,1.3728682605556923,2.3853107816240815,1.4081939807332027,2.38566688004929,1.4050483136117047,2.3840315680962076,1.4134570291892454
1.73,2.449802440500395,1.3995144562757338,2.427341569784766,1.4324155386647839,2.4272917615866105,1.42836351583363,2.428376722298782,1.432370912917651
1.74,2.4783769773901554,1.4347852097174263,2.4438158418778717,1.4750604312064437,2.4445869897530956,1.471945513392082,2.440678605551299,1.4812211229611194
1.75,2.521268901658879,1.4588541553537324,2.4742201200811733,1.514156945790973,2.475555402562454,1.5112902812695108,2.4714678478271996,1.5193167543442683
1.76,2.5633187299788416,1.4818762526309008,2.506066076340922,1.551522279301364,2.5077243843498542,1.5481469130213155,2.505388440019128,1.5537860370458247
1.77,2.587841657306285,1.5317381699205581,2.547333417859479,1.5788981703193965,2.5490951376843265,1.5726565875064302,2.553741036835911,1.5732826006697855
1.78,2.6139486498667726,1.568764225360367,2.573809276154359,1.5956745420651293,2.5746879916645136,1.5868630207270462,2.5852299700040025,1.5842240681723418
1.79,2.6328783253971095,1.6219375004013707,2.625156997269925,1.6158755477128144,2.626810622468175,1.603466823637485,2.6470523905249617,1.5953337405251375
1.8,2.644681499411482,1.662951948388446,2.6233130137739065,1.6806236570708661,2.6209150233172473,1.674851569654156,2.6300520669378047,1.673375666398253
1.81,2.6615198950754304,1.6982099975124976,2.6282955315200516,1.7315936352058703,2.6240169830483646,1.7281351490382473,2.629559271654504,1.7283908463474282
1.82,2.6738612272471087,1.756049542965415,2.6519177202761846,1.7752424613706732,2.6496568649251833,1.7709851660923026,2.6583679999271808,1.7696220185152427
1.83,2.692805387332673,1.7999886907720255,2.683158459055895,1.7897246110696157,2.6794895291950516,1.7861872656242057,2.702105768007559,1.7773303088737644
1.84,2.6767176249155598,1.8538103927789724,2.677107621328869,1.8442874501517448,2.670308440674303,1.8413051849912596,2.685983321963644,1.8370292008258906
1.85,2.6785737259977638,1.8877604225140747,2.6715083296579696,1.8873472700678375,2.6607888774808792,1.884668435899053,2.675726165974535,1.8820818752092525
1.86,2.674361011782208,1.9231828306783172,2.6656079904579753,1.9429985756150276,2.6567910125858196,1.9402597383759126,2.6670686863873017,1.9391926915250368
1.87,2.66057621615487,1.9661584631667477,2.669027632612987,1.9896409745588512,2.661075170902816,1.9881432586803487,2.6752050546140698,1.9855304318368479
1.88,2.6701327061384106,2.014617947603068,2.6322820889986907,2.0245053045238954,2.616177280688203,2.01827377083462,2.6238447545694834,2.021492602945661
1.89,2.6322612290372236,2.0593937322186067,2.6207976090389047,2.0878892164912357,2.613202954966419,2.085329342729393,2.617697680707705,2.08554176793595
1.9,2.615308640429478,2.102134486867419,2.5800951436970165,2.1146115583984852,2.5657455276321532,2.106006555087847,2.5657144715539832,2.1108808173960054
1.91,2.6053472550716172,2.1549911732390616,2.578913560493401,2.183320668371233,2.575053522291071,2.184362327008757,2.5825578546592207,2.18304230320108
1.92,2.5831546734260677,2.193229670122513,2.583786773302168,2.2260538019073675,2.5779998046054313,2.2298215367673078,2.6008327277032026,2.229037228055801
1.93,2.555155430132591,2.2318856697209144,2.561077152891607,2.283705855487812,2.5588166680960316,2.2904889746974657,2.5788137735883807,2.2875835236119437
1.94,2.5227917562203634,2.265807091690654,2.5381897813266465,2.3123381424743688,2.530333615968069,2.3138632279073446,2.5531171352498334,2.315803285009761
1.95,2.4775158475243972,2.292293706954438,2.506566307660235,2.334099245654183,2.494023385246439,2.3292564601891432,2.5157274333855493,2.335558365984059
1.96,2.421418191502088,2.315039139281607,2.433813340873637,2.3379316234602685,2.4199156770799086,2.32357257604865,2.4212600727499978,2.326582154479764
1.97,2.367820881962177,2.3462567859382517,2.3968732314581276,2.3623621065780727,2.3840016077637793,2.3489691040017533,2.3881656171398764,2.353741683033692
1.98,2.2988250031453163,2.398641012790426,2.3127303089278284,2.3604169235942827,2.3031531267259617,2.3440642692465596,2.2899385423367145,2.337212901955989
1.99,2.268252003673651,2.393990161752672,2.239383467382779,2.36354970739888,2.233472281180098,2.349547867073341,2.2145377239606665,2.3355511024407978
2.0,2.2156064779837963,2.396821055793092,2.201446280646833,2.3760651919360765,2.1962524810425355,2.365568580764541,2.184054552328562,2.357135621209949


==> data/sphere_errors.csv <==
times,measurement_errors,error_EKF,error_UKF,error_EKF adaptive M α=0.99
0.0,0.05361431891915663,0.03476028013324483,0.034765140717109684,0.03476028013324483
0.01,0.19350912838748852,0.08907196114031801,0.15359455126177093,0.0843751978664728
0.02,0.04806982216578616,0.07796219779625566,0.17788301786150917,0.07592033517588756
0.03,0.03653092170241931,0.04558906034268837,0.1283040155461884,0.042683342823146724
0.04,0.16332885196789002,0.13016967385969097,0.06580789858939774,0.11836996470561886
0.05,0.09900134273444611,0.0693293149697456,0.10742235210884236,0.0648285492446632
0.06,0.07034385907075152,0.11100916377167182,0.07029857986658927,0.10185602217839523
0.07,0.09616034313677622,0.15869915504304952,0.08108962139859666,0.14908143097279367
0.08,0.1731587164550494,0.14753473184279423,0.10657160171433697,0.14234146197843847
0.09,0.29410981871166175,0.29486259780935203,0.1364933568518033,0.2872588080779003
0.1,0.22907937222970587,0.3382850880123872,0.14984243439917858,0.3300801962078531
0.11,0.25961348270156054,0.31278443609876705,0.1366664412824365,0.3066638623706001
0.12,0.13256301768224152,0.19051568151147605,0.11531932603052014,0.18726297743786868
0.13,0.03394219899783835,0.14289098669925393,0.11247975678733864,0.14207305873760218
0.14,0.06471798565749998,0.13923910442213588,0.10282191331745247,0.13761873737781272
0.15,0.20052613037547046,0.06996206252328166,0.09764100038780696,0.07066623806485556
0.16,0.04812989897285355,0.052334626963593645,0.09477398975417421,0.05291800914435144
0.17,0.016467040925791113,0.04983528423545043,0.0934750283543511,0.05011497081683658
0.18,0.02976839986678272,0.0598455304983356,0.0999196463684635,0.059977402935136134
0.19,0.16312844730352008,0.09797184290484208,0.10989582942503553,0.09748286747219716
0.2,0.1774066263426197,0.08386360274702624,0.11385672686250796,0.08421899288014463
0.21,0.06939824063906652,0.07982313418010104,0.11756097744818358,0.08008140001414683
0.22,0.1568102608403391,0.07960879246049024,0.10953335717752546,0.07880772188707458
0.23,0.11365846397788161,0.0713661976065136,0.11451314710244916,0.07071706121653461
0.24,0.12632730781679094,0.08699513369186625,0.11634024610046223,0.08600593721888253
0.25,0.14167401387419173,0.10131840169713707,0.1095866919210656,0.09971228628224069
0.26,0.042912490378059304,0.10693500359544121,0.10882537218271814,0.10547639600503325
0.27,0.06979161756625514,0.09757132655288013,0.10377729583774914,0.09593682221115786
0.28,0.2359261391729426,0.07851489376247657,0.1100468818772491,0.0774978378248593
0.29,0.14123491302747232,0.06463094425891097,0.11083214118568356,0.06425062178196347
0.3,0.1028529581053287,0.062394200460239004,0.09837484338553673,0.061798015696133135
0.31,0.24273873804078497,0.08892905663782123,0.1124331826248126,0.08737136087587664
0.32,0.1793418306667454,0.09541320575683647,0.11982556333390378,0.09445653738251582
0.33,0.10368656360999666,0.09663514981526351,0.1273398590816907,0.09471604756447569
0.34,0.24780278290892047,0.10266944472828131,0.10197997967777485,0.10218367983023767
0.35,0.19219342898798927,0.08617432785595673,0.10664475341573099,0.08509539511756914
0.36,0.0783016692297241,0.08279476145829326,0.09931813535617816,0.08178378140256574
0.37,0.12525069798084795,0.07264002572071326,0.0871973170870846,0.07192236689363073
0.38,0.13458264020267233,0.08157776991535672,0.09336519905223907,0.08063045225650102
0.39,0.17671962787141807,0.09061305163838024,0.09286845139535863,0.08979904964788428
0.4,0.07127288281368681,0.08632057088071754,0.08159387269018677,0.08541928975460131
0.41,0.05392466723180951,0.07863589586057869,0.08033905356865913,0.07769916955425275
0.42,0.1016379992016261,0.07410773486209535,0.0750104669848962,0.07322700154302232
0.43,0.16206698737960248,0.07864942387053031,0.08134231508273264,0.07788701470523482
0.44,0.13767960141508195,0.08083973420247634,0.08780255405552696,0.08012303390343332
0.45,0.18953050775070557,0.06073502894839315,0.07559436129912793,0.060135048817852164
0.46,0.1414831608619082,0.06127536002577756,0.07733990595186487,0.06067540046914553
0.47,0.07133854258082628,0.06255334086541457,0.07376484115489353,0.06186329705898772
0.48,0.10932286564452975,0.05646532798781421,0.06501061486964667,0.05586146875982397
0.49,0.07214052071579917,0.062011818178687846,0.07453519077654946,0.061389431282499705
0.5,0.10683735913332003,0.06874969308462811,0.07201874009522066,0.06812767329530683
0.51,0.18089618591710468,0.0627462692414272,0.054371284278899146,0.062333682278603815
0.52,0.17741556458903343,0.05489529569058112,0.06392432003226733,0.05466692745361467
0.53,0.15723639571242892,0.049711564626752955,0.06098496104209969,0.049834541815870916
0.54,0.12508857669257997,0.0493744645658259,0.06347623728466859,0.049618715429903926
0.55,0.04567601701221856,0.05233651102048006,0.06105334074778294,0.052449403307325934
0.56,0.19343007659165073,0.06210172045965779,0.0534603514596452,0.062367193511513964
0.57,0.378739200109102,0.0720569588061075,0.06411834446496478,0.07188513116484106
0.58,0.13436829495013383,0.07674009915642234,0.06214875481297693,0.07661393198810795
0.59,0.12394331776023218,0.0759243624166747,0.05960764948504783,0.0757124504459189
0.6,0.06729856143609521,0.06684352725198027,0.059693298530564515,0.06665906617852232
0.61,0.1199817685282048,0.06515892772313167,0.05473241998291958,0.06526349834450498
0.62,0.1437554106408212,0.06101979189905049,0.05175677446173295,0.06129423331733342
0.63,0.0045027674226272695,0.057889389142006184,0.05028623088201727,0.05809481340241063
0.64,0.09211813790659495,0.06344175465610193,0.04452347396022197,0.06356584147869969
0.65,0.0974566441901464,0.05675035972737466,0.043466718081777614,0.056254562841652936
0.66,0.04420666713624965,0.06786149866955435,0.04206872787204186,0.06707724359988118
0.67,0.1807909544349023,0.059020453850268585,0.040829440037734824,0.05815471927536669
0.68,0.07489573060423098,0.05494115597632429,0.04292574718611233,0.05441963307672271
0.69,0.2279902760008637,0.05974229120171367,0.04613658497350022,0.0588522310677503
0.7,0.24048402355416396,0.0506131780511809,0.04785909308022901,0.04999743241385958
0.71,0.07026929235035803,0.04582037183374557,0.05456899802335442,0.04531887264238885
0.72,0.1201380337839752,0.03356969164489249,0.056239015009265814,0.033195394639124035
0.73,0.024579730232384557,0.024519248752592055,0.058974801171584844,0.02428210057231076
0.74,0.13111514952848563,0.017970510490652684,0.0646859537083251,0.017898981436532832
0.75,0.15977829781271258,0.026882430089233873,0.05743556404783427,0.02670329346425124
0.76,0.05452757615585732,0.036318645801678553,0.06378053489801894,0.03588049625076023
0.77,0.27656556975607854,0.02873393391967752,0.058838431396651895,0.028754756744290788
0.78,0.3257598227737516,0.031613093277200965,0.05508495894197959,0.03118477879712777
0.79,0.1619182101692964,0.030797563348839124,0.05301101205885628,0.030396217714799813
0.8,0.21128512617680098,0.01874202904767859,0.060749500757314404,0.018891237427387936
0.81,0.15758912679254997,0.022099119141721045,0.061678505685341035,0.02216280452317526
0.82,0.26043678837125867,0.03425967153961543,0.06311209677836391,0.03393454468611036
0.83,0.060942974267741784,0.029457885212748454,0.0609555926873276,0.029342187284153845
0.84,0.07452840571600393,0.03241824111911938,0.06729791376286524,0.03183302567591378
0.85,0.04675490085269897,0.03044791935285393,0.062044931793015574,0.03004588653674889
0.86,0.1924237493264859,0.028182797000708488,0.047693427221300225,0.028582287603594568
0.87,0.14964826554254143,0.023396292208320704,0.05069905137670202,0.023256250923182602
0.88,0.0467624458918361,0.0286393031464302,0.0516963757451873,0.028534395708958615
0.89,0.16371814604335203,0.031568605962720805,0.06463955616885048,0.030987382003345932
0.9,0.1400374526796472,0.040598938369149754,0.0733753810565469,0.03971555500687888
0.91,0.11310964019844667,0.03858383574527131,0.06224726133979525,0.03810842334022751
0.92,0.07698553970613947,0.04685880842225194,0.07474577446382771,0.0457516454480379
0.93,0.1474606644333612,0.04422470108930788,0.0716353957638005,0.04278106246973898
0.94,0.09232808046688368,0.03659772418156451,0.060881378357316406,0.035856673243995
0.95,0.06201834075739254,0.03421125872566994,0.05414814832961302,0.03406202008291549
0.96,0.062946470669548,0.03924983524666961,0.06291626819405044,0.03822186906408813
0.97,0.14355499368023392,0.036184980544134826,0.0612504216733563,0.03563384417983331
0.98,0.17235204643858473,0.033705181997579006,0.06394849737948066,0.03301454326969147
0.99,0.11499829870649415,0.048530901558443904,0.08381637678376723,0.047690557852245095
1.0,0.09259098036463273,0.04746736783111096,0.08490574631783328,0.04699104341445672
1.01,0.142829365302492,0.052203702458529185,0.0945113239894939,0.05204289604625118
1.02,0.10591686210925831,0.050444644782503274,0.093963696825625,0.050011139841505306
1.03,0.048310827711720655,0.04767971664807293,0.09333475585146925,0.04738841409718445
1.04,0.03734308948859289,0.04145052028391551,0.08798890119977096,0.04139420616322445
1.05,0.11219315745556184,0.03486973129312636,0.08223626709589363,0.03471696588901732
1.06,0.1350759374858279,0.029508322615748317,0.07531217295148916,0.029819766935770306
1.07,0.05516781169349786,0.04048880409556807,0.08861771071852838,0.04067233555130163
1.08,0.10290255602195507,0.04262408574224889,0.09118660229945494,0.04284586794358543
1.09,0.09752420450789417,0.03994383333195634,0.08627996363521999,0.040373075620154984
1.1,0.13090954599464458,0.030076353929104002,0.07343265466789325,0.030385410028319987
1.11,0.1781180219000036,0.028924880371391327,0.06535033293597517,0.02863460667644461
1.12,0.206311291937504,0.023479163106834768,0.0723173476230066,0.023626349152032038
1.13,0.0490451039109338,0.02172517939809607,0.05882475576603634,0.020770212853813946
1.14,0.1660323600132,0.02459214709092987,0.052628525773773645,0.023539641038796067
1.15,0.12644655666857452,0.026292755629951002,0.07881605392254046,0.0261729282661808
1.16,0.1574797524118354,0.027653196514611726,0.06687683111247016,0.027110233489465407
1.17,0.20016936331056656,0.025799540762479253,0.06198562790786858,0.025405203781796826
1.18,0.043787366762758496,0.03540205147712228,0.056193550170981654,0.03512415949733856
1.19,0.19841320160485706,0.03851011927991261,0.08337018036057087,0.03880011161089405
1.2,0.06565620863897885,0.032003230510271985,0.0823676743767254,0.032435544799240754
1.21,0.09464313054213448,0.03386918858128471,0.0838450866944559,0.03436164140524164
1.22,0.14616141715528339,0.03796396328953071,0.08554846457020754,0.038516251792612595
1.23,0.17069358402537643,0.03661714455557186,0.07808122431261925,0.03715889536345454
1.24,0.0768644624868384,0.03266045170267476,0.07202769912520512,0.03335462391901486
1.25,0.1534106727544093,0.03240641123295159,0.07253617156404686,0.03316244342798131
1.26,0.13792442834452157,0.04265850907858784,0.07020076816515261,0.043337383642991986
1.27,0.018709412252871597,0.040426222155194716,0.06763576936971769,0.04119500496986264
1.28,0.05704363666063677,0.04208579645327929,0.05904720553484903,0.04282031731792151
1.29,0.1501938138618305,0.04369570466678811,0.06755419626966497,0.04434961337658917
1.3,0.05948262877850281,0.0476101572689602,0.06356641136098906,0.048211703475807055
1.31,0.09143682697507936,0.0520676614007784,0.07306545780352972,0.05268252709867326
1.32,0.2992491075141742,0.054509688209279386,0.07593420769323822,0.055151545967531176
1.33,0.26764957009188384,0.062341909985013155,0.07462308901202824,0.06286206988081737
1.34,0.19102264972847363,0.06299999824562211,0.07057762332495553,0.06382961104773577
1.35,0.04922045634729773,0.06490669724543999,0.06949691416423122,0.06568010177755432
1.36,0.18624016699841744,0.06384950801885149,0.0772635783333325,0.06421957585869607
1.37,0.0799903704501595,0.06571465164884684,0.06884286032498448,0.06645795938732607
1.38,0.16920326136945094,0.0661814218672046,0.072321314705799,0.06655345286083403
1.39,0.16117001986639412,0.06547731320773041,0.07627042913813595,0.06552229028989913
1.4,0.16265670118113207,0.07247430138421931,0.056902340604646044,0.07320872398178072
1.41,0.06195232777676725,0.07433719774714191,0.047951912228970335,0.07512106503810088
1.42,0.10934724982003459,0.06857437540312741,0.050033962119573935,0.06916004548036904
1.43,0.22146318198997714,0.07622337661448864,0.041496798718114576,0.07698403779788995
1.44,0.0374591500723533,0.060718009319968985,0.053357534522586306,0.060895621492096444
1.45,0.15453819679480274,0.05965382823221274,0.04926952196929061,0.05994495315773427
1.46,0.0675095424414418,0.04903317726206048,0.06233636535913089,0.048615300516081164
1.47,0.14727541917185694,0.044026694113865616,0.06559436583520091,0.043312487564919976
1.48,0.08060064552335358,0.044235667480209816,0.055789075034444684,0.043789934821433944
1.49,0.12583801996542324,0.040806754469850146,0.05496596550735892,0.04020603867667771
1.5,0.14951633164311973,0.0372402266829114,0.05508827141165825,0.036449052563284075
1.51,0.253460077235089,0.03301166223570721,0.060956267152746345,0.03222733173924345
1.52,0.06887289969960933,0.03241637066369558,0.055868826549609764,0.03181929715971704
1.53,0.17431656980763016,0.028692464167165786,0.06390615577008205,0.027490129512336273
1.54,0.05900341833861206,0.028807525310553063,0.06800067914111584,0.027629760252839475
1.55,0.05745167331886743,0.030593004230533943,0.07586507975508651,0.029183253208891674
1.56,0.049463526637042295,0.02627076703004335,0.07019421956306135,0.024921713456148256
1.57,0.05963944157161701,0.03706868421937566,0.0847667109091595,0.03564961095586101
1.58,0.05969203614872001,0.02900174529709918,0.07629433610315874,0.02776656674656457
1.59,0.20077035775356267,0.03178874974992272,0.08093119722463635,0.03150367394278909
1.6,0.13625610231747584,0.01847989063626998,0.06931068814515039,0.017566591484155576
1.61,0.16169309934297293,0.009708088516769717,0.05959422264805985,0.008857237590525629
1.62,0.08288341977634615,0.010671075078165882,0.05576387366763957,0.0102701131799628
1.63,0.15802585411995163,0.007726036278417093,0.06011729354121883,0.006895243319967026
1.64,0.05672901725064487,0.01307360909353021,0.06970507691220575,0.011738301597479595
1.65,0.21430430322967853,0.03338348934041743,0.08568705868792342,0.03202563931842774
1.66,0.13373130820069543,0.04073259412595082,0.08644227982682977,0.03920600853396746
1.67,0.17246321680922871,0.045049844029447506,0.08989398624320812,0.04385270400444569
1.68,0.1300878173749107,0.04459030155131276,0.08356416232144133,0.043569068820310246
1.69,0.1309926221694125,0.0566172481163642,0.08477362074639334,0.05523038130196088
1.7,0.14236516263111326,0.06666813014861055,0.0980823996964019,0.06535628974783472
1.71,0.12457405342438063,0.06262417408759992,0.08109298652788946,0.06122187344511977
1.72,0.09640714924556125,0.06728850972653706,0.07681318222003805,0.06576113634622
1.73,0.06211547403246766,0.06978612356124345,0.07493340697883016,0.06814696208145891
1.74,0.12878010965996883,0.06841181883691101,0.07172011283225269,0.06706542401609744
1.75,0.1114602193577883,0.06616956585547942,0.047900123136949274,0.06539453543791002
1.76,0.06869905693704209,0.06651286414356682,0.05140262976633153,0.06570828050204593
1.77,0.13524216695596408,0.07142669463588601,0.030489982735288666,0.07123884754035813
1.78,0.0720992449006802,0.07102234935099228,0.02619492913719657,0.07098368718517624
1.79,0.07078447185004606,0.07194346508051278,0.02431998004615361,0.07198480036950591
1.8,0.03778916249167367,0.06736241011090667,0.023432880063055665,0.0675469514456324
1.81,0.09735302100304667,0.06091389578648748,0.028988064380153052,0.06142267440040008
1.82,0.25304105154403805,0.06317484925668786,0.02603598721673645,0.06357731645810133
1.83,0.31754899406592463,0.07072282703860727,0.025711438096385517,0.0721341343299531
1.84,0.16081362775685248,0.07561842965990227,0.031619265799130956,0.07727562598631335
1.85,0.10859109873401795,0.0549543995728376,0.020413484607644597,0.05697024524777885
1.86,0.20654882916637726,0.046571400495630993,0.023301969322522893,0.04911776693101996
1.87,0.16152461158362527,0.05062125252567332,0.02449416166015036,0.05321120932200629
1.88,0.037710107677498016,0.0456033458532023,0.021013480478010386,0.04742724234736954
1.89,0.19135796257162355,0.049513195452902614,0.030264979334351728,0.05067012632973777
1.9,0.09841893258649242,0.053640409724961154,0.03815040155002572,0.054254144008927016
1.91,0.19285072882248527,0.06002437866545352,0.044025110451122375,0.058696496252399276
1.92,0.20554875419071197,0.061905916005690446,0.04353040151326725,0.06086944505856721
1.93,0.11796967830022694,0.07404963415143433,0.06385912809917145,0.07159292725849557
1.94,0.1245881288413924,0.08706950244698097,0.08400297145561925,0.08424918921005735
1.95,0.04588797403628189,0.09275119937626583,0.08311070249645688,0.09003917712432756
1.96,0.1793931973887936,0.0862170361665843,0.06775509348628159,0.08429007162484166
1.97,0.11914221918892662,0.08274023681658094,0.0687767867336855,0.08127210877821209
1.98,0.26887940207822547,0.08768031448305597,0.0749802667627621,0.08551691504314422
1.99,0.08902657573270546,0.0836864210505088,0.07578816997591577,0.08152693658620747
2.0,0.07901346008020065,0.08505394869076273,0.08354540690011021,0.08283233474918723


==> data/sphere_measurements.csv <==
times,measurements_x,measurements_y,measurements_z
0.0,0.9985630966505404,-0.007054932866469921,0.0531222169147062
0.01,0.9689731060787818,0.23403940153838224,-0.07947753282276422
0.02,0.9879885993053183,0.15388681997222123,0.014048995748884215
0.03,0.9921459428348847,0.1228597037164364,0.023493005746118106
0.04,0.9730398428544454,0.14920268690766866,0.17587501936695946
0.05,0.9472549339644138,0.3179632664381784,-0.04009303276178781
0.06,0.9685078197764553,0.2386573834934306,0.07095954013328071
0.07,0.9691353451603325,0.24410361499633343,-0.034497940615124914
0.08,0.9011027318115863,0.4119389534787643,-0.13535200526226643
0.09,0.9435659223962489,0.24794222482982067,-0.21956321012172034
0.1,0.8982992141677913,0.38999078302532125,-0.20239987890516456
0.11,0.9326962248579544,0.3066590264028334,0.18983675529619237
0.12,0.7617552156481115,0.6468627637212526,0.03602160940049406
0.13,0.7891398181960072,0.6132434899288398,0.03450752667853044
0.14,0.8329091965637496,0.5498735819880912,0.06246050040717614
0.15,0.6209362499002696,0.7830722060840987,-0.035158123078067455
0.16,0.6971717985081772,0.7159247257576207,0.03746025111700281
0.17,0.685410294475243,0.7276831668858303,0.026266649165225777
0.18,0.6559563604340127,0.7539996125963018,0.03472516970138762
0.19,0.7155564966407932,0.6939387546027508,0.08017421640114383
0.2,0.5195328091366298,0.8483043751961594,-0.10230027983175516
0.21,0.5249107331950863,0.8509652015888732,0.018081699627108233
0.22,0.5293768808862115,0.8158320563262135,0.23276205415343784
0.23,0.3609442442467591,0.9308729699586683,0.05652226415726759
0.24,0.522335764924115,0.8408305023143808,0.14201906582880117
0.25,0.46533407622430073,0.8642145991846906,0.19130427088938962
0.26,0.3358802682110796,0.938611617633169,0.07869356181098162
0.27,0.2196353069463526,0.9609721962515879,0.16820454801812224
0.28,0.08162363583741972,0.9918759757389062,-0.09756859548375577
0.29,0.050995825315378954,0.9983136945189393,0.027734331366537857
0.3,0.0450837828029253,0.9775215217025847,0.2059590423760067
0.31,0.20352899976910876,0.9350206016293342,0.2903660117536202
0.32,0.0918172049644703,0.9957649634375533,0.004662452436256986
0.33,-0.08984983458039351,0.9957854665145498,0.018393257032833593
0.34,0.06156105289318725,0.9620094181537366,0.2659851803206173
0.35,-0.33597280455394307,0.9418528793723275,0.005952160802058459
0.36,-0.1537522627537377,0.9770407843404083,0.14748405823540786
0.37,-0.37042265502059074,0.9102880230162687,0.18483173915924067
0.38,-0.2721504247145239,0.9620723165972528,-0.01873509981023065
0.39,-0.4758956120838907,0.8515966648134804,0.21978736742100463
0.4,-0.36736499872081985,0.9279314750787081,0.0631358477657885
0.41,-0.49736376560863116,0.867511358974782,0.007302513904777701
0.42,-0.5780736304477884,0.8065079800975061,0.12399901539913116
0.43,-0.47144272919718155,0.8646223202153775,0.1736951250682924
0.44,-0.49392332243948395,0.8671884491461718,0.06343457430927266
0.45,-0.768543932799953,0.6296202372167491,0.1136599324454555
0.46,-0.7851116306501753,0.6152322879566323,0.07133694185672453
0.47,-0.7065138622663176,0.7067776259574415,-0.036104707054530255
0.48,-0.8070239340488902,0.583818896463446,0.0887009921278027
0.49,-0.7438678983149672,0.6683214774839736,-0.0026367764623345426
0.5,-0.8438758260795209,0.5293913784799218,0.0872832088647885
0.51,-0.883775986002463,0.4427135293673863,-0.1514752041769448
0.52,-0.881902609071596,0.43331664179963314,-0.18569996244533893
0.53,-0.9498978775570596,0.3043413817232923,-0.07120635914966353
0.54,-0.946984422085797,0.3105947637813587,0.08216688529104088
0.55,-0.9502268821476245,0.31155870395722324,-0.00021548201812245787
0.56,-0.9389000013985452,0.2528446122099446,-0.23353027523260134
0.57,-0.9428317107125637,0.1779474657002463,0.2817854941718623
0.58,-0.9945625127117407,0.1030767960129024,-0.01485201778288725
0.59,-0.9892566296041201,0.14562482237599905,0.012834792256048957
0.6,-0.9741949012863089,0.1525230502289524,-0.16637612045187106
0.61,-0.9719407557429448,-0.00280906966001105,-0.2352090058936498
0.62,-0.960461547001609,0.04602963123972896,-0.2745812990340223
0.63,-0.9888324839169385,-0.039001995916451995,-0.14383727981712943
0.64,-0.9638597967981991,-0.137591636199111,-0.22812898492779526
0.65,-0.9878659713562374,-0.03247093874092852,-0.1518764655029901
0.66,-0.9792705233957234,-0.11748726711590166,-0.16500298201518387
0.67,-0.9908290268285076,-0.03632709527915945,-0.13014677000468314
0.68,-0.9548743769413484,-0.18265621887267053,-0.23420424839872372
0.69,-0.8382003281578272,-0.3668806231315426,-0.40350813900926763
0.7,-0.9805064945023292,-0.19278764854625138,-0.03794649926886198
0.71,-0.9210013500349833,-0.35529099751117715,-0.15976489076531009
0.72,-0.9058776873437799,-0.3408794472935569,-0.2513698828132059
0.73,-0.8351434058756676,-0.5055052514048016,-0.2167946780355985
0.74,-0.8249677853085452,-0.5494061106155653,-0.13259366056260705
0.75,-0.671699209621048,-0.7093822054946661,-0.21353467709480634
0.76,-0.7586176154496675,-0.5888268331028077,-0.278894736679592
0.77,-0.8074794768785629,-0.5880099870184776,-0.04712907368549549
0.78,-0.5184353285732961,-0.6109506248106008,-0.5983010480775003
0.79,-0.46771784280746703,-0.8090548706476901,-0.35590762256627695
0.8,-0.7028882649301855,-0.6610798801669715,-0.26252900613428687
0.81,-0.4592122537778474,-0.8517094286384608,-0.2524186109394809
0.82,-0.40696821384338644,-0.8950037223884677,-0.1826067080693119
0.83,-0.41451928010933314,-0.781370978333882,-0.46651169399618786
0.84,-0.38427702135025876,-0.8331749802641223,-0.3976815599497329
0.85,-0.31316890534591074,-0.8498309804699321,-0.4239251600907386
0.86,-0.09612211024566131,-0.9388114700749575,-0.3307469781836543
0.87,-0.1342897045896547,-0.939237754852516,-0.3159093463334521
0.88,-0.15052383895934165,-0.872286940091015,-0.4652505433114472
0.89,-0.1195185012119006,-0.8027402871814905,-0.5842288585852637
0.9,-0.045530342644177164,-0.8138894535233188,-0.579233066513142
0.91,-0.01973649395316797,-0.8870601501867851,-0.46123178636888795
0.92,0.24205409075957462,-0.8260738053255221,-0.5089321028404163
0.93,0.19550773655236045,-0.7699487578271843,-0.6074171838765755
0.94,0.2222655438701051,-0.8783955243653547,-0.42310676050264256
0.95,0.2799850184611047,-0.8418200727873499,-0.46146219183117976
0.96,0.4430411778108152,-0.7463162460886992,-0.4967157895497975
0.97,0.5735921604650068,-0.7386794628636887,-0.35404051264862196
0.98,0.6315869595661404,-0.7246972490069532,-0.27552097885234306
0.99,0.6442558991081225,-0.7098332788508768,-0.28472978892311024
1.0,0.6992829147488334,-0.6532360730628057,-0.29032057796487876
1.01,0.7807483421751199,-0.5870041798260989,-0.21414508880077504
1.02,0.8135374835970207,-0.46403164570262034,-0.3504731010636133
1.03,0.8434675568551179,-0.46882360909430254,-0.26223444489359493
1.04,0.841760782425884,-0.4929793859897603,-0.2200229764341062
1.05,0.9114222455322292,-0.32346907583712897,-0.2543172179111418
1.06,0.9568059271143592,-0.2839102435651216,-0.06258906803608394
1.07,0.9435178048049857,-0.29016771486818405,-0.15992763758699724
1.08,0.9889953286466248,-0.14255435938164596,-0.03957896583342844
1.09,0.9584412342653569,-0.2824245610457654,-0.04033320936903805
1.1,0.9970349778492359,-0.016624279294777236,0.07513245825276536
1.11,0.9799074212211585,0.03684136249164589,0.19602081482704575
1.12,0.9864186233303451,-0.159455111793773,-0.039400087181409596
1.13,0.984964005978408,0.06649705787349042,0.15944920263562584
1.14,0.9582229287395956,0.27455006704021245,0.08019401178347113
1.15,0.9465952383903189,0.29530979456491196,0.12942016802185563
1.16,0.8631756439460097,0.3846193581732923,0.3271020590224966
1.17,0.9497764982879358,0.1018582690316048,0.29588764139414897
1.18,0.8887053387049528,0.2948020176563219,0.35113329569136176
1.19,0.9109189156427333,0.27949744518488007,0.30349284548303973
1.2,0.7700996801611596,0.4843757418351932,0.4151224196996424
1.21,0.6853333978866571,0.5669284593484777,0.4570670144758759
1.22,0.5966673146159375,0.6439592810949282,0.4788575570675576
1.23,0.6786698439957114,0.5808045680704689,0.44952563504133225
1.24,0.49229518159539426,0.5564729673709669,0.6693155390122875
1.25,0.47711338318510904,0.7154623984695836,0.5103688626491731
1.26,0.46296125536489574,0.671979567295995,0.578022782567995
1.27,0.27080013688579513,0.6636140159698002,0.6973404646735112
1.28,0.1678946934506248,0.6627142427698609,0.7298090190872476
1.29,-0.030788170507315138,0.7552443095489402,0.6547198801401689
1.3,-0.04715806227240868,0.6885449389926205,0.7236587484100224
1.31,-0.10167774631286988,0.6176076635382535,0.7798861518475341
1.32,-0.16862454748663128,0.4290312983289623,0.8874107882142823
1.33,-0.512159954189839,0.647372328102384,0.564447739061431
1.34,-0.3343687116685852,0.4908213400804018,0.8045445772477552
1.35,-0.48829978813058167,0.6248016280580678,0.6092505580527742
1.36,-0.5127972708170399,0.4439759493102352,0.7347954242349846
1.37,-0.6911322911580399,0.47358174035784706,0.5459455021504168
1.38,-0.6564900673122787,0.6255758014363932,0.4215159643210846
1.39,-0.7288512389042453,0.5751524262081573,0.3714506133722443
1.4,-0.8619176226211839,0.2501235897874182,0.4410625824606995
1.41,-0.9028365556836841,0.3225620455452121,0.2843235489629904
1.42,-0.9559042341503734,0.15501030595379256,0.2494371668005778
1.43,-0.9858098530831607,0.16528131565653575,-0.029343146712670465
1.44,-0.9828832989652523,0.16203560222809005,0.08766347144485233
1.45,-0.9933975340352037,-0.09230004190083743,0.06813252995361106
1.46,-0.998722512035216,0.021276791233665326,-0.045832762396202896
1.47,-0.9933910766237652,0.02729752902742212,-0.11148548691768616
1.48,-0.9266716751865473,-0.2279097513168756,-0.29889254199735066
1.49,-0.9538085005426289,-0.2213708870949456,-0.203086864763378
1.5,-0.8538615908829987,-0.4259677668074695,-0.29911844686647415
1.51,-0.6568585299448307,-0.3066145067730318,-0.6888573262113472
1.52,-0.6597413887741975,-0.4709981613701826,-0.5855783738528949
1.53,-0.7268922538157438,-0.4911060577012533,-0.4800442598675684
1.54,-0.4558825660557449,-0.5473638769925707,-0.7018289479140136
1.55,-0.41766180471631353,-0.594339626819055,-0.6872547016017412
1.56,-0.3191676942024892,-0.5943471551504984,-0.7381622058477227
1.57,-0.17475101008395397,-0.63656020496909,-0.7511678839809034
1.58,0.04342889580803469,-0.6018639238642824,-0.7974169224186204
1.59,0.05017041499276924,-0.7331705221147584,-0.6781916506131775
1.6,0.32771111792805147,-0.47608982877051464,-0.8160538573694809
1.61,0.47997556236874034,-0.43831150850481415,-0.7599384718785108
1.62,0.5355786393684598,-0.44005588795416173,-0.7207678797845419
1.63,0.7250627303197055,-0.4045302480281911,-0.5573502628792638
1.64,0.7428729683310572,-0.4261612591215308,-0.5162618852355416
1.65,0.6727909192958068,-0.44740633206464236,-0.5892197832231758
1.66,0.8088604641154538,-0.2875848842741767,-0.5128739454563284
1.67,0.9323512398190205,-0.2837738127088526,-0.22403925733812002
1.68,0.9595869266516526,-0.19324717407294614,-0.2045689612625923
1.69,0.9711231519837342,0.0642090365638184,-0.22977602856852397
1.7,0.995072157465703,-0.017607924003871747,0.0975774689609472
1.71,0.9368672039661613,0.2872104885938473,0.19947425240945316
1.72,0.9378246012967469,0.29375775037741764,0.18490917039399657
1.73,0.847709691804594,0.37653566998422056,0.373643101970442
1.74,0.7620707431083956,0.28629851675888957,0.5807592804250974
1.75,0.6020832722764183,0.4823853880512709,0.6362390043368487
1.76,0.6094039059482591,0.4167929605662818,0.6744705385985356
1.77,0.5033703377255178,0.5897758662433473,0.6314924628964363
1.78,0.2664581985461703,0.580945077704652,0.7690922214651928
1.79,0.17105780185629033,0.4682566259727175,0.8668765544509439
1.8,0.009944792731450752,0.48940845009798106,0.8719979759553461
1.81,-0.218365328420914,0.43291337907440797,0.8745870966130269
1.82,-0.2790133182043659,0.6769480199772395,0.6810968701392511
1.83,-0.6859568917111266,0.23809298414702693,0.6875862663069798
1.84,-0.4340972759052839,0.4310474068690755,0.791048473914878
1.85,-0.6281039193387652,0.3448319116597714,0.6975502986970543
1.86,-0.6799103456343931,0.3234542649716696,0.6581027734107775
1.87,-0.9026974582030899,-0.016866048704861858,0.4299451538914771
1.88,-0.9586889934500028,0.017644612167717774,0.2839085794745755
1.89,-0.9808651335565567,0.1491482713333677,0.12513346047858792
1.9,-0.9994082137795223,-0.019084102190548055,-0.02861851277766561
1.91,-0.9488939264132296,-0.3121766942661386,-0.046325241209845325
1.92,-0.7860142465812339,-0.27869882357324055,-0.5518229515979078
1.93,-0.8270710469611765,-0.37544647003059756,-0.4183221622387545
1.94,-0.6983607139868196,-0.3390624496973636,-0.6303403591434092
1.95,-0.44415937426130675,-0.5172777891337301,-0.7315368337443608
1.96,-0.11734726433047266,-0.5186427749615423,-0.8468998119815266
1.97,-0.0918513118822278,-0.40842153100714057,-0.9081603324938265
1.98,-0.06868898321177248,-0.2916727152073523,-0.9540486626943638
1.99,0.1846525566494019,-0.4657184952551955,-0.8654534744861079
2.0,0.44955242539627066,-0.36466892585758404,-0.8154257730377468


==> data/sphere_trajectory.csv <==
times,samples_x,samples_y,samples_z,rec_x_EKF,rec_y_EKF,rec_z_EKF,rec_x_UKF,rec_y_UKF,rec_z_UKF,rec_x_EKF adaptive M α=0.99,rec_y_EKF adaptive M α=0.99,rec_z_EKF adaptive M α=0.99
0.0,1.0,0.0,0.0,0.998812427198267,-0.00641410871537485,0.048296940728103956,0.9988157733255983,-0.006414115873481883,0.048227689904748114,0.998812427198267,-0.00641410871537485,0.048296940728103956
0.01,0.9980967408861174,0.061609624594556996,0.0026739464894137087,0.9905493808805335,0.13649390121522453,-0.01346621580995986,0.9913008454763726,0.13144526534412598,-0.006691485368821359,0.9911397715388779,0.13239000066872764,-0.010716389167779984
0.02,0.9942378510102767,0.10623061110289544,0.014358025044276218,0.9843137562937992,0.17635479118746267,-0.005041507316021704,0.984062765566407,0.17775024968487893,-0.005032113150372629,0.9847324816969898,0.17403840443126523,-0.0035458812596049546
0.03,0.987357218363154,0.1578703442121488,0.014236494108892227,0.9805343526440994,0.19632978276370877,0.002645691737872503,0.9786812251249757,0.20532366667185661,-0.005025086297946765,0.9806866674976964,0.19555634134485408,0.0033730627147534444
0.04,0.9792184413044143,0.2016638471141893,0.021515970265323148,0.9746838214973117,0.21779726546132513,0.05055491340083403,0.9713932630936385,0.2363616498906081,0.022984753148199852,0.974608860413242,0.2182788773924792,0.04991894318072747
0.05,0.9719896489132183,0.23489834869989673,0.0076738636696467265,0.9604182049826542,0.2768373514647391,0.030950805674250854,0.9562329512618735,0.29251358971968994,0.0073717535437608,0.9603702953724188,0.27700479131103556,0.030939317332846956
0.06,0.9607782512083921,0.27703443611570683,0.012532885182431418,0.9532497981600454,0.29900348689289524,0.04372341630892281,0.9490109444227287,0.3147077600795399,0.01836445239044915,0.9529860989683484,0.29993749177225865,0.04306966684866708
0.07,0.9482127958751536,0.3166512428265725,0.024989680970574864,0.9490656372801247,0.31403210306290535,0.02565646857928427,0.9461418388413667,0.3237524015197485,5.748107404171185e-5,0.9486301301335813,0.3153868721402409,0.02513955219051318
0.08,0.927259283854287,0.3731229966766532,0.031135989739669627,0.9295133525798852,0.3684044254399319,-0.01682577463226867,0.9222518413089837,0.3835493145565947,-0.04838868158316176,0.9291403241208254,0.36935518209871815,-0.016583351575300755
0.09,0.9090001170295321,0.41641934757176996,0.017711979228709415,0.9273126985431341,0.36681334099292917,-0.07442534507985621,0.9217088318182316,0.3727397663313518,-0.10732146077798929,0.9269306876395047,0.36797708583160316,-0.07343272169159752
0.1,0.8906748793586634,0.45433012870820566,0.01680456567173103,0.9101832855830739,0.3975724172422067,-0.11620051503065501,0.9019052501651089,0.40913662530297196,-0.13847072456049628,0.909792989008554,0.398971456456845,-0.11444865260711852
0.11,0.8683407580578081,0.4953532685521179,0.024687390107594305,0.9136049754223647,0.40310916504466415,-0.0531878739986309,0.903345611342387,0.4237888802438417,-0.06610364173115588,0.9130307755864128,0.4043879266834905,-0.0533404872934377
0.12,0.840703337055305,0.5406719128088242,0.029862715277103827,0.8727969302143023,0.4866536229658083,-0.037333227328260804,0.8635502499905275,0.5016728034925297,-0.051042766159798546,0.8722844043948383,0.4875250859023848,-0.037936901104522344
0.13,0.8094784261707049,0.5860847132590248,0.035346661062755184,0.8399019346915063,0.5422030479544996,-0.024095536730182648,0.8317431405648523,0.5536101593848911,-0.04146250775281513,0.839765059303524,0.5423568691939252,-0.02537068408837701
0.14,0.7988240018659377,0.6002133600294978,0.04030057673270414,0.8208894058441862,0.5710466379414046,-0.006805928929821226,0.8091110565296132,0.5868337933295406,-0.031070841765151857,0.8206569714691943,0.5713572649993148,-0.008544642269421365
0.15,0.7576947557850666,0.6519428342855502,0.029482162056597844,0.7638945938681833,0.645215201310926,-0.012743369109667868,0.762945045728837,0.6454747116115385,-0.03573868866960762,0.7641392540372939,0.6448946432247026,-0.014216173163379042
0.16,0.7292641185923802,0.6839001056286031,0.021318791121074473,0.7266348752519965,0.6870170339367909,-0.0030582917143797093,0.7280042726786292,0.6848420430384349,-0.031641034253024364,0.7270745990244304,0.6865437139670689,-0.004500696142462233
0.17,0.6820094726505166,0.7312671180955835,0.010558466135940284,0.6923007606505035,0.7216025162233071,0.003076586245586903,0.6939165323718351,0.7194441016997755,-0.029665310220013993,0.692715844951827,0.7212085144383282,0.0017426572627923915
0.18,0.6342353085806715,0.7726808232803951,0.02664429928354204,0.6575335527222,0.7533609013726583,0.009847808258582535,0.6588956076389252,0.751732470903606,-0.027474905337221252,0.6578894028059619,0.7530650296106929,0.008636831193255845
0.19,0.5959973685742758,0.8012416813291231,0.05290467610163199,0.6393362334590443,0.7685668694932157,0.02354034204936692,0.6313523527682364,0.7751836259530416,-0.022012557968258687,0.6395036388770394,0.7684600753341918,0.022454587067966374
0.2,0.5574362974506099,0.8273061396663876,0.06949334899725718,0.5906213773413747,0.8069316556136518,0.005262299496318467,0.5882102797417825,0.808099936222115,-0.031355380461835614,0.5909370473984813,0.8067062991497865,0.0042840312813770785
0.21,0.530656010171297,0.8431328246878037,0.08678271027713558,0.5481527133667359,0.8363342953178565,0.008576089077771696,0.5474682262168412,0.8362538664122651,-0.03095177205787358,0.5484229413465328,0.8361651218459415,0.007756701178901754
0.22,0.5002856155877791,0.8615990178139336,0.08579880732283998,0.5137390165383658,0.8568219589884715,0.04391302177431328,0.5102578665984321,0.8598644401111468,-0.01643332610157129,0.5136704502262598,0.8568937063661574,0.04331102116575845
0.23,0.45374006898862945,0.88511271263189,0.10341873975064207,0.4566942335589255,0.8882732953158816,0.04899928430794076,0.4614074900556411,0.8870661226425067,-0.014724883040008355,0.4564665406823243,0.8884110943689892,0.048621236508409056
0.24,0.4159592111968652,0.9023292319278808,0.11304818366042951,0.43062032020075924,0.9001770494875591,0.06517222879469792,0.4269438642392204,0.9042411197379782,-0.008181330178430996,0.4303182332719731,0.9003682922975889,0.06452252582479184
0.25,0.36724840685503896,0.9237816759741937,0.10842519447409586,0.3998620644796119,0.9125507499495524,0.0857989403000552,0.390191430358003,0.9207336600581876,0.00041822365867152933,0.39931610232087217,0.9128754080477365,0.08488309495385328
0.26,0.3002144280237443,0.9485764309660629,0.10036957617755513,0.3544959940648025,0.9307607459592343,0.08953783542959688,0.3456237911914205,0.9383705521691726,0.0022139973329588117,0.3539732730105328,0.9310366606489655,0.08873363805138103
0.27,0.24887151052107276,0.9628417436056598,0.10487491607325485,0.29910849679231427,0.9485696710394569,0.10368069410810776,0.2954835157276446,0.9553100024167335,0.008502424111416444,0.29829705832926123,0.9488926005745565,0.10306162024228117
0.28,0.18858433379957992,0.9757090093564695,0.11148039337024761,0.23260524165323967,0.9688298257115031,0.08522658251541622,0.2387064868172031,0.9710910266004684,0.001196330821861197,0.23189749509450633,0.9690347740101963,0.0848242802969815
0.29,0.14904139078773918,0.9805552783872922,0.1276636591159595,0.1689935988089451,0.9821461709238017,0.08264419218139969,0.18283061089330974,0.98314426051869,0.0005750908936206613,0.1685875677281427,0.9822013084906371,0.08281800291475629
0.3,0.08968176285407675,0.9894137227593333,0.11409498949078413,0.111558172754757,0.9887807133576834,0.09933516488882972,0.12956881964414238,0.9915295337699581,0.009005811343321133,0.11071298338496496,0.9888514208497124,0.0995766177046842
0.31,0.02619865145302351,0.9904869708989966,0.13508956710780007,0.07947832390471231,0.9892242317918937,0.12295777838362239,0.08995761344817978,0.9957160865713728,0.021379960844137662,0.07810727234941872,0.9893822842093176,0.12256406365197851
0.32,-0.02588094007263695,0.9898792389901309,0.13953232298387186,0.03809426420907854,0.9925991384368144,0.1153073172390347,0.04573859253520826,0.9987802320836646,0.018601858826395107,0.03734067300238379,0.9926536043266908,0.11508473381364734
0.33,-0.09133445734933404,0.9883489246135674,0.1217555752970153,-0.019111298591705017,0.9937804840845756,0.10970463854717173,0.0038250004336333105,0.9998489521872654,0.016954119903669185,-0.020932140966896523,0.9938263996352265,0.1089538106842745
0.34,-0.12702174026531798,0.9860007881668719,0.10801816159460116,-0.05371858377667506,0.990414959329942,0.127249841227793,-0.05091965360766735,0.9983095752802909,0.028021077426805114,-0.05397044624483138,0.9904049440126097,0.1272212160274883
0.35,-0.18735042305385466,0.9745808255608666,0.12284963748681256,-0.12735198334978381,0.9845574417057699,0.12011709419839663,-0.11376554945761248,0.9931461738496691,0.02679696110323921,-0.12832674115280596,0.9845528080688034,0.11911345695988348
0.36,-0.22724809202992552,0.9660540243942562,0.12287362052295873,-0.17376503864626106,0.9768329109737762,0.12491267102565025,-0.16136744303596606,0.9863928093302476,0.03146067433501986,-0.17466298408067663,0.9767950168806573,0.12395296280908007
0.37,-0.27360603222608365,0.9544603583442341,0.11893344138170464,-0.23758004758651943,0.9623256746024222,0.13223092297106792,-0.21972280279605533,0.9747924751355148,0.038749456133224516,-0.2378795809303428,0.9624482485290234,0.13079248403413454
0.38,-0.33580768891633583,0.9369201885647813,0.097024514038483,-0.2846061073008942,0.9508157934840629,0.12226483774292765,-0.2661946786766376,0.9633292805730216,0.03372076859895274,-0.2853959489521122,0.9507218198391543,0.12114938548523276
0.39,-0.3993623138777366,0.913846621146289,0.07344450472112224,-0.346850320341619,0.9287166946382839,0.1310730955576214,-0.3235025228439527,0.9453176152546998,0.04148161041670034,-0.34700443454823665,0.9288867127497302,0.1294503660900893
0.4,-0.4326281589259102,0.899651889859004,0.05881626626622642,-0.3913757246623303,0.9114328946074642,0.12694534561178447,-0.3685183309506244,0.9287637829391843,0.039900817709162074,-0.39180983669107666,0.9114323960384088,0.12560270428536405
0.41,-0.4784352778731257,0.8762693691255544,0.05702348304661574,-0.4432390760530243,0.8884844958986083,0.11888827531534633,-0.41754956683715583,0.907943221964872,0.03593695760840913,-0.4439109192069283,0.8883231632854315,0.11757998715523049
0.42,-0.5220804914005093,0.851307561739156,0.05203264191577739,-0.496708079338735,0.8597420670797487,0.11884722130982465,-0.46795217253181953,0.8829768430552735,0.03704941093851574,-0.4971973233074319,0.8596559055882017,0.11741612190518669
0.43,-0.5676185125940493,0.821726767891453,0.05073798469770659,-0.5345877802220107,0.8363326153960865,0.12150580916995372,-0.5083910309461429,0.8602319952282282,0.03923613180701772,-0.5349636799024883,0.8362734726108462,0.12025198623134668
0.44,-0.6083257580790281,0.7921804181232875,0.04888718850157563,-0.5699787185752864,0.8133418803135535,0.11661580552947386,-0.5463330506097865,0.8367795055111835,0.03633534048087737,-0.5704554911724579,0.8131581700504652,0.11556090632808405
0.45,-0.6435514536533747,0.7627286340511898,0.06392618633262834,-0.6259173493641541,0.7714461857295756,0.1144476049912844,-0.5970930968464639,0.8013752570821248,0.0357425661481484,-0.6262660981195953,0.7713482265459213,0.1131931435667332
0.46,-0.6921495658557312,0.7199016657208066,0.051677559715320044,-0.6763038642384288,0.7284969971020364,0.10911099133215219,-0.6438719235742878,0.7644256916402444,0.032898449706290744,-0.6763537407970351,0.728654425175144,0.10774203442731688
0.47,-0.7243615900328108,0.6887429177208971,0.030552907790315362,-0.7136428139431111,0.6936730612243347,0.09763000685761994,-0.6814566641022248,0.7314155680624856,0.025457449724900865,-0.7138667621555385,0.6936388536066402,0.09622570683987527
0.48,-0.7520397186994099,0.658398451572864,0.030785393695179616,-0.7542144820236786,0.6500354966649496,0.09281362066694243,-0.7212375989877835,0.6923226873285646,0.02248604937485586,-0.7542624979446944,0.6501720590307504,0.09145697266990792
0.49,-0.7894632522065732,0.6137273342471093,0.009302290758600965,-0.7844676836551584,0.6145633680003231,0.0832004808448276,-0.7533696481289096,0.657408815636564,0.015742375978546892,-0.7846721488875656,0.6144783927058038,0.08188970422380239
0.5,-0.8201939904394951,0.5720335087566204,-0.007712516225388674,-0.8181983115749386,0.5696554353474279,0.07774450408262198,-0.7876882611027812,0.615957755936633,0.011968551390246666,-0.8183125406983864,0.5696587315005937,0.07650826988558959
0.51,-0.8395465798655258,0.5432282804603605,-0.008035891000902866,-0.8519887479546416,0.5200699749661994,0.060352253457015496,-0.820802318253185,0.571212330352203,-0.00016734336103789264,-0.8522597627895055,0.519791254435687,0.05890966425087285
0.52,-0.8725808967704599,0.4881569255513544,-0.01747554369711187,-0.8807188333707353,0.4717812173207955,0.04191443103992009,-0.8499589632343884,0.5266760058799704,-0.013496134551889215,-0.8809701155785936,0.47141882142500907,0.04069336879265154
0.53,-0.8974140706683102,0.4409615653155641,-0.01417334402957641,-0.9089682494307584,0.4158748861379934,0.02871934202753578,-0.8789241186087947,0.4764066641640498,-0.02300182748899186,-0.9091413793503467,0.4155533719901257,0.02788095013777778
0.54,-0.9204380080647142,0.3907605283094568,-0.010004140401622435,-0.9313360141593445,0.3634805977727853,0.02225047802913156,-0.9036824650555625,0.42729933997259134,-0.02780784799454829,-0.931477327658079,0.36316756616918366,0.021431447494632112
0.55,-0.9390739714239847,0.3422044138891567,-0.03219029836400951,-0.9495046679669115,0.31351840532364444,0.01212827408846521,-0.9245507814875945,0.3793874965900487,-0.035650804784921,-0.9496071433104667,0.3132348628795876,0.011410260756896131
0.56,-0.9494682705810179,0.3099600554427083,-0.049343360139378026,-0.9651426171858175,0.26161712743840776,-0.007497140960865157,-0.9424029610714504,0.33053345807055867,-0.05122784457381515,-0.965193027167395,0.2614203719499004,-0.007861897799861376
0.57,-0.9637005513997318,0.2525363993217571,-0.0866407193498262,-0.9777131345194211,0.2098308377050091,-0.0069315320256909205,-0.9588870908296641,0.279314575218501,-0.05018879467301812,-0.9777727622609161,0.20951719981573794,-0.007935260678113978
0.58,-0.9738154499474397,0.20328833693810847,-0.10177092663724649,-0.9879130290866905,0.1538884931849058,-0.018605876115881104,-0.9723442077337174,0.22592976068286846,-0.059181795549557444,-0.9879520602640609,0.15352321434382715,-0.019528166261484754
0.59,-0.9811003371774432,0.1591820393502046,-0.11001457511901577,-0.9941025942777848,0.1044890127380278,-0.02901858485885436,-0.9819871848381846,0.1764425531116262,-0.06759581544020718,-0.9940996950601294,0.10423153871750407,-0.030026365380086854
0.6,-0.9871494528280674,0.10551116196075842,-0.12001396786598671,-0.9972813446604756,0.05789747864024858,-0.045582908631373945,-0.9881781285989841,0.12945395669325657,-0.08213196244501203,-0.9972573490111682,0.05790423979751771,-0.04609640828402539
0.61,-0.9898513194434166,0.054319693204240876,-0.1313154078024536,-0.997884315054565,0.003461925318377368,-0.06492232929564731,-0.9921075342097548,0.07709218884047155,-0.09889102580125246,-0.9978928247394202,0.0033888905897244415,-0.06479526027535133
0.62,-0.990236921488147,0.008683198328408324,-0.13912383472456236,-0.9954170367900531,-0.044312624779706336,-0.0847426348023458,-0.9926934984833004,0.02932797957349954,-0.11704481057749264,-0.99549826067852,-0.044212243036737105,-0.08383609337093846
0.63,-0.9881515169094124,-0.0402446379319739,-0.1481112715067697,-0.9905726646316242,-0.0934442683546977,-0.1001696800247446,-0.9912226247710059,-0.02045400006246859,-0.13061141613014396,-0.9907068395214987,-0.09326528291054434,-0.09900275313817422
0.64,-0.9841357467894325,-0.08296173127386386,-0.1568253265108975,-0.9821590655935836,-0.1460505099588255,-0.11846019759018961,-0.9864924026781176,-0.07242222959176937,-0.14692773774652465,-0.9823574122223736,-0.1460051745589021,-0.11686061635035494
0.65,-0.9793052016094201,-0.12944130839430268,-0.1555836423982437,-0.9731973454144704,-0.18745265084266977,-0.1332232358497753,-0.980052805983041,-0.11699772923241616,-0.16064877478283413,-0.9735369766291017,-0.18698725070597072,-0.13138311615001932
0.66,-0.9726913446036752,-0.1611505224194827,-0.1670390890091974,-0.9615534458570867,-0.23101365285644967,-0.14848455459839427,-0.9710181501771025,-0.16315292594108993,-0.17465644787267168,-0.9620070011972813,-0.23041269826282498,-0.14646678164914165
0.67,-0.9606561170465222,-0.20480526819343892,-0.18760231049033638,-0.9503246202075483,-0.2658831193393522,-0.1618310324930174,-0.9610111202440648,-0.20322815020613944,-0.1874991886143481,-0.9509442153315898,-0.26498086033919255,-0.15965664089316006
0.68,-0.9461201491465524,-0.2509140802598227,-0.2046919336619621,-0.9346134252711586,-0.3074955527914533,-0.17872948921874138,-0.9472407972873759,-0.24760079680057995,-0.2035404563670208,-0.9352633593541351,-0.30689872533534024,-0.17633950503832252
0.69,-0.9311919010254307,-0.3001143778915372,-0.20691303402014227,-0.9113910944943803,-0.3588746934269025,-0.20143293497857725,-0.9276486999586931,-0.2980678758174304,-0.22499651301882845,-0.9121275391099002,-0.3585922050607025,-0.19858243343009938
0.7,-0.9146367202658146,-0.3442871058280331,-0.21191049691308686,-0.8952399750311558,-0.39217344996263614,-0.21153101959433893,-0.9118022235587614,-0.33743260099313593,-0.23399988226558255,-0.8958722482241616,-0.3920400286271818,-0.2090873760316103
0.71,-0.8936557402600478,-0.3969700710341095,-0.20927059182656504,-0.8728941486237553,-0.4325891948482056,-0.22565990738053635,-0.8909479134415391,-0.38123001280952273,-0.2467295946323014,-0.8733308502021463,-0.43283453553875695,-0.22348935305768836
0.72,-0.8654050501935928,-0.44974080461666066,-0.22092376006709738,-0.8492770033469056,-0.46934559784073543,-0.24175045268545853,-0.8680905442491188,-0.42158978645508555,-0.2620703320523426,-0.8495271943776465,-0.4699896650071147,-0.23961064416954356
0.73,-0.8309781765536188,-0.5015404409098021,-0.24069162059287538,-0.8197324264136155,-0.5117156381747945,-0.25726611656689363,-0.8405339546648487,-0.4662066055624823,-0.2759602724766359,-0.8199102038011234,-0.5124422966112635,-0.2552452748760943
0.74,-0.7922523269125473,-0.5522964717931791,-0.2594317978707717,-0.7889556913173835,-0.5519762202289491,-0.26994660479375066,-0.811245755842838,-0.5094949509554486,-0.2868714321397105,-0.7889100063004457,-0.552835144081563,-0.26831754588052364
0.75,-0.7627489554906075,-0.5893503777590808,-0.26623328704956584,-0.7485361232826966,-0.5985327629097361,-0.28539832491546013,-0.7745162506018618,-0.5568686172139431,-0.3000365323020953,-0.7485672573959281,-0.5991926242469781,-0.2839282659453914
0.76,-0.7294796266199532,-0.6317653189787052,-0.262167992100769,-0.712915943360178,-0.6335138987777584,-0.3006842160112042,-0.7399129734903608,-0.5947611005728686,-0.31430562340818,-0.7128170313290749,-0.6342863654929497,-0.29928696329266946
0.77,-0.6932390325735283,-0.6610235963122446,-0.28717146243132474,-0.6814476256903144,-0.6636080664508653,-0.30863160496355246,-0.7072593550993828,-0.6297115201436801,-0.3213216550790545,-0.6808232907633608,-0.6645794108424963,-0.3079185824830771
0.78,-0.6531551818746618,-0.6891286389178295,-0.3138312084760496,-0.6342192514559254,-0.6978857834257256,-0.3327482146833371,-0.6630860367792366,-0.6645013737017663,-0.3446082299900456,-0.63452341541411,-0.6984958640973363,-0.3308830051999152
0.79,-0.6027028102573833,-0.721085896229862,-0.3417374032297751,-0.5818065607220118,-0.7346090920591075,-0.3490710640613441,-0.6143639809956232,-0.7025274571335592,-0.3591825035113294,-0.5824258314474702,-0.7350745170712397,-0.3470527412587399
0.8,-0.544363601691726,-0.7553954739445233,-0.36475463958302345,-0.544408161550621,-0.757556351655683,-0.36017791118168974,-0.5751642705259734,-0.7295703960081955,-0.3700177011695133,-0.5442485199591814,-0.7583154377334724,-0.3588192378027293
0.81,-0.48995375439295025,-0.7800543454877813,-0.3891793116827797,-0.49260608410199563,-0.787106154008658,-0.37121846428672906,-0.5250283433086258,-0.7616540507272412,-0.37977407196040447,-0.4921231460732366,-0.7878077968228573,-0.3703696590760298
0.82,-0.43746097511771753,-0.7949599946147632,-0.4203171447980109,-0.438971165629445,-0.814539373414497,-0.3792491593971517,-0.47266344465872295,-0.7918781280551302,-0.3866759604517129,-0.43786362697644743,-0.815126742096474,-0.37926750254960967
0.83,-0.38532532119286317,-0.8178404743575497,-0.4273889976944137,-0.3872570594747635,-0.833743710213458,-0.393577686824924,-0.4215175235931888,-0.8136144766619527,-0.40044283071365355,-0.3863052434879964,-0.8343461957309224,-0.3932361688896589
0.84,-0.32274413884863107,-0.8383180535172822,-0.4393848677251545,-0.33500562161143,-0.8508953863916047,-0.4046582198673621,-0.3691917299904682,-0.833518823016178,-0.4110277827402578,-0.3338991533578213,-0.8514591080314667,-0.40438687260739364
0.85,-0.2733753112503964,-0.8509825899773881,-0.44843569299747554,-0.2802837108940738,-0.8654434762540713,-0.4152693473117383,-0.3145479123339205,-0.8507193212946331,-0.42111310502330945,-0.2791372246545137,-0.8659525709954128,-0.41498018579036916
0.86,-0.2291897037183675,-0.8643499394526226,-0.4476284864457749,-0.21477139804119977,-0.8806014398356775,-0.42239122948134367,-0.25110321080277,-0.8685600118339911,-0.42725950354261133,-0.21353578577225538,-0.8808983841745683,-0.42239851438334797
0.87,-0.16071738856078796,-0.8784805440793316,-0.44993538945973444,-0.1539013761546426,-0.8909901407032274,-0.4271427578542697,-0.19055718361637383,-0.8817460472105119,-0.4315227317312905,-0.15239936202937995,-0.8910359004778778,-0.42758561541826323
0.88,-0.10428335093822513,-0.8792152514322376,-0.46487151382510306,-0.09662507559216302,-0.895519991506824,-0.4344048107220127,-0.13277140568568507,-0.8888366924308273,-0.4385670849720437,-0.09514443261045269,-0.8955258105255393,-0.4347195183400563
0.89,-0.027785020874138533,-0.8804326369362356,-0.47335648768399835,-0.04025595605216492,-0.8952794199625453,-0.4436825646719236,-0.07574526398227509,-0.8909724011064013,-0.44769502504601444,-0.03911726923689487,-0.8954451930727599,-0.4434498229228822
0.9,0.03949783695433089,-0.8734051807230246,-0.48538985481992797,0.01775099884847958,-0.8922678965024552,-0.4511572928713069,-0.017120348024681584,-0.8903417839899213,-0.4549707697920388,0.019586119156405096,-0.8926905438056894,-0.4502443524757345
0.91,0.08850408892906476,-0.8683650639695343,-0.48796428344708165,0.0742095553779297,-0.8881329525499708,-0.4535557302972615,0.04661451443381136,-0.888290151733489,-0.4569110344228926,0.0760941558829498,-0.8885852009685764,-0.45235607662558935
0.92,0.17322436139079841,-0.8545729328203991,-0.48959005618118173,0.1428014442796345,-0.8787400885472023,-0.45543781605363676,0.1141045761510085,-0.8812064246603607,-0.45875416383800366,0.14485402490965232,-0.8790269896165307,-0.4542343701143425
0.93,0.2334779576917048,-0.8427263507682332,-0.4850776649083817,0.20497385218941908,-0.8649287255031015,-0.458131007156481,0.1771598625501216,-0.8692789276668469,-0.4614851341220016,0.207637665314067,-0.8652539260647241,-0.45631375540575625
0.94,0.28073385853691496,-0.8324273909533706,-0.4777584530508494,0.26450542998464494,-0.8509621634390074,-0.4537623539958367,0.23749612865754918,-0.8575039947164088,-0.45637976282705695,0.26689943405104,-0.851162680384973,-0.4519809549340574
0.95,0.33385602450276824,-0.8142295449413353,-0.4749425260469249,0.32336746934546556,-0.8331801916210444,-0.44860255021503165,0.2975883482840324,-0.841647649577104,-0.4506333420053605,0.325655898723988,-0.8333070250461155,-0.4467075526953443
0.96,0.40997558028462033,-0.7866986768702218,-0.46154654736107825,0.3876376422071706,-0.8089525004856893,-0.4419648292590906,0.3618290059673422,-0.8192903766684705,-0.44479551384779403,0.39006135785160395,-0.8088985789605683,-0.43992638709963233
0.97,0.4702224489863508,-0.758300691945811,-0.4515206629422221,0.45479010196382563,-0.7804754665293581,-0.42898019686404515,0.4269699093244547,-0.7938700463765885,-0.43297464821569276,0.45694964921124703,-0.7801414959511148,-0.4272894386488791
0.98,0.5372817110287053,-0.7317575579567461,-0.41935574321481145,0.5201284537295716,-0.748341537873163,-0.41164466996976257,0.49007687730976224,-0.7655688928653661,-0.4168080188806503,0.5217661445840558,-0.7478269782464998,-0.41050566497016633
0.99,0.6125576801130814,-0.686024431361336,-0.3926112175038256,0.5803573538128896,-0.713472151825758,-0.39261027806773424,0.5494117580175698,-0.7343099308289011,-0.39866733705948415,0.5814960206695563,-0.7129176041341876,-0.3919322233002025
1.0,0.6659869330540763,-0.6441525574141806,-0.37620325327938986,0.6381043328476053,-0.6743840513831425,-0.37152255872446305,0.6068060688435815,-0.698732447151542,-0.3788922829937531,0.6388924345568734,-0.6738082084492832,-0.37121281671348266
1.01,0.7253683141984133,-0.5954329231188881,-0.3453989618152451,0.6951133648523161,-0.6301621231266584,-0.3459958216224485,0.6629661783192826,-0.6589611211505993,-0.35531125399665014,0.6954688851386017,-0.6296362120171413,-0.3462387475727913
1.02,0.7748225034054744,-0.5525388854618658,-0.30716586442675137,0.7477121067109537,-0.5809653789315766,-0.3215677750657817,0.7164559801699478,-0.6124734682003931,-0.3340165852608268,0.7482279753314585,-0.5801902409168256,-0.3217672781316669
1.03,0.8181399031518427,-0.5097824816394227,-0.26602428513999576,0.7954852084721986,-0.5302921050699887,-0.2932465965742537,0.7654225536549446,-0.5650652247675755,-0.3079441607089089,0.7958793680000102,-0.5295066842355798,-0.29359615621078106
1.04,0.8538368578822315,-0.4627673635485303,-0.2383463600648037,0.8367130390294384,-0.48028325916173803,-0.2631335806906836,0.8088239676625425,-0.5178418507138913,-0.2786460245254463,0.8369291707586223,-0.47962206814127845,-0.2636517302904856
1.05,0.8869220066293637,-0.4173126690882918,-0.19803911324521067,0.8761157962070276,-0.423230613051532,-0.23086134326160035,0.8504957707699764,-0.46315537314325433,-0.24928707192896749,0.8764116650372189,-0.42237920062946066,-0.23129722061085548
1.06,0.9155389683850303,-0.36983339220682704,-0.15815074889884734,0.9121320146908762,-0.3622638813202613,-0.1917813027037378,0.8884238616168224,-0.40695985657067846,-0.21233633049910997,0.9122202924220429,-0.36161853762739654,-0.19257770207805727
1.07,0.946259222537702,-0.3052199509547004,-0.10693112410124003,0.9397788792645126,-0.30440835834013574,-0.1554065940074615,0.9194960506514785,-0.35084234341131787,-0.17730387166102746,0.9398534610341209,-0.30377425704989247,-0.15619434220217154
1.08,0.9685800396729694,-0.24076069423526464,-0.062345768569030846,0.9643258757920856,-0.23935300768626425,-0.11307405975450761,0.9473293127867626,-0.28930995822875893,-0.13735691174686332,0.9643460097528855,-0.23881455043687683,-0.11403676588416202
1.09,0.9816347016106313,-0.18944853785715687,-0.022417941421837208,0.9803118992795875,-0.18320341959936456,-0.07365519111336713,0.9673332781348597,-0.23434246968565203,-0.09669506665025171,0.9802731896275354,-0.18296908324690886,-0.07474482104629662
1.1,0.9912680122712273,-0.13127737721435634,0.012408790415268042,0.9930094446922804,-0.11497610700342413,-0.026697145357990247,0.9841613255221976,-0.1695868567904212,-0.0516409077218565,0.9929752652412808,-0.11496053245762188,-0.028003546133792048
1.11,0.9964438071198426,-0.06628044531154526,0.05202539593138933,0.9986949737697961,-0.04514394328889085,0.023882498849062895,0.9945473977462591,-0.10426646593775812,-0.0019944214687946556,0.9987110187406671,-0.04567848773184393,0.022130901574723617
1.12,0.9965519221029023,0.006044145852859076,0.08275104140686577,0.9980353825384995,0.007469306144011315,0.0622059857807739,0.9980814669002774,-0.048822669938627584,0.03807535069116025,0.9981223767719116,0.007171396548487819,0.060830025963612526
1.13,0.9916672160117164,0.0655916155854509,0.11087773740685242,0.9914794447998628,0.07088038852937197,0.10929080959202873,0.9962599108165986,0.013740968004036857,0.08530753717002283,0.9916856978032633,0.0703146158455759,0.10777444767171525
1.14,0.9801229953828388,0.12691055512577215,0.1524881140267686,0.9780487857672984,0.1379032987515756,0.15621540529841152,0.9883269527612314,0.08221570650109009,0.1282591597127651,0.9782816695370137,0.13769043156969912,0.15493973054714785
1.15,0.9536886754702888,0.20633656224357835,0.2188678445117706,0.9581775659144205,0.20200350127962813,0.20270751749525165,0.9738783258096444,0.1482293473377119,0.17201472932873968,0.9583880260246295,0.2020356696567837,0.20167791093461065
1.16,0.9284621645060094,0.2522643629572865,0.27261823171345484,0.9288290002011824,0.26922719947984264,0.25454548404069777,0.9510975912145095,0.21427778771139955,0.22248236262559296,0.9292364750452765,0.2689417563341415,0.2533572677965564
1.17,0.9008532973542228,0.2942009982034597,0.3192320618329441,0.9004949127946583,0.31808678441636823,0.2965294413892078,0.925670641832652,0.2651403883800428,0.2698785602800006,0.9009161537895174,0.317853501669077,0.29549828310467086
1.18,0.8680029549452244,0.3241955298128361,0.3761224915579148,0.8637403888063908,0.37114190257883073,0.34089034731824047,0.8928531773270614,0.3199736363127769,0.31690704599574465,0.8641537326280093,0.37099546984208465,0.340001011383392
1.19,0.8118442217235523,0.3874831641573093,0.43676739478665255,0.8254579645532745,0.41729731871756404,0.3801080064227757,0.8565434769364532,0.3703697242351264,0.3593877286269074,0.8255437968877597,0.41759170577949034,0.3795979540043867
1.2,0.7615510031817936,0.4475350874122661,0.4687775752824567,0.7752476536728258,0.4687353110193664,0.4234126635781649,0.8106158976442243,0.42438156122424664,0.40348749296517133,0.775352701543679,0.4689575755797874,0.4229739714394329
1.21,0.7027271798576666,0.4927695650981709,0.5131789808655948,0.7173102583355484,0.5182900151160478,0.4656623814713788,0.7574890916845624,0.4767741841364524,0.445978310369368,0.7175159553697757,0.5183728784445393,0.4652530630559252
1.22,0.638159183727266,0.5292534364960412,0.5591454696066853,0.6519611942041932,0.5649402133655514,0.5057560247533661,0.6974329071517622,0.5270414780796554,0.48560747564823714,0.6522949951878393,0.5648926082946824,0.5053786504660908
1.23,0.5817280594842544,0.5615441931154003,0.5884391081386909,0.5900011159515431,0.6016094337801234,0.5384837716799764,0.6369235475574754,0.569281383252512,0.5198529611812421,0.5899788173141947,0.6017662727535169,0.5383329342487639
1.24,0.5120669092263932,0.6031456857489077,0.6115576524235543,0.5161983046129875,0.6360624110035665,0.5735537634982505,0.5663231728499515,0.6041157282846298,0.5606444958548108,0.5164263405875348,0.6359987226140618,0.5734190959330265
1.25,0.43769449151993506,0.6361232929335542,0.6354295305385778,0.4412646221284717,0.6662551021442448,0.6011569446696751,0.4935063500083322,0.6407045883362313,0.5881743899443032,0.4412265403484687,0.6662610365245608,0.6011783190546207
1.26,0.36835655309896986,0.6410353862418142,0.6733402433947151,0.366034318357732,0.6896857776019081,0.6247818867077068,0.4181664169182342,0.6690663833838989,0.6143997252500644,0.36572191650844127,0.6897085218976456,0.6249397047773153
1.27,0.283403682743519,0.670689996203667,0.6854613640459513,0.2804012160361729,0.708897297967642,0.6471783208510707,0.33442216065478814,0.6902745334958705,0.6416251918916842,0.28024924830516695,0.7087721018092251,0.6473812373874628
1.28,0.20328595641219033,0.6901740984397339,0.6945030840597338,0.19059051950602887,0.7220594942320644,0.665060403770783,0.24646779141559344,0.7051011842015944,0.6648954412779713,0.19066764441457593,0.721794791178719,0.6653255810508616
1.29,0.09867984206048472,0.7002894308774819,0.7070056589393118,0.0919543029923362,0.7304061839407363,0.6767948083594646,0.15192142430658281,0.7188852373301677,0.6783243297902608,0.09210774942570663,0.7300895614522978,0.6771154958750562
1.3,0.009769847271700743,0.7016309665654733,0.7124735341335053,-0.003979566431521293,0.7305359788094211,0.6828626118890808,0.057720546785731484,0.7221795460022039,0.6892931465021287,-0.003999372558835979,0.7300958119972797,0.6833330888543074
1.31,-0.08969952799973711,0.6867613576494518,0.7213271326631947,-0.09874434172998928,0.7231201595500366,0.683627669004583,-0.03156827854944502,0.7155636136908234,0.6978339047016512,-0.09927586751137436,0.7224902008176254,0.6842164948701336
1.32,-0.1908545919617215,0.6717705460522222,0.7157505558389906,-0.19320687324891192,0.7069862475492421,0.6803245915778877,-0.12780721839870285,0.6941667058821899,0.7083769472320894,-0.19488900325879246,0.705916700058969,0.6809551299363639
1.33,-0.28854738918832257,0.6423833188638908,0.7099887857128558,-0.30087232594269414,0.6847081008922518,0.6638152303573327,-0.2315720636102845,0.6799832463221557,0.6956990470573144,-0.30233063666011845,0.6833323176544742,0.6645698832971988
1.34,-0.37805394324453934,0.6283850763167912,0.6798583763252426,-0.39051612670142904,0.6563100994118898,0.6455650301836897,-0.32590107071965924,0.6503397237055547,0.686182727758693,-0.39268678909466165,0.6546856753238608,0.6458976329080833
1.35,-0.4659369592130735,0.6031612278349707,0.6473787788272682,-0.48016774375764926,0.6230623679363845,0.617440056617801,-0.41801276456754566,0.6237411520426539,0.6604637037014973,-0.48213373957724726,0.6213090228079787,0.6176747973963757
1.36,-0.5610367075325187,0.5665611454512103,0.6035281942594591,-0.5635719715387953,0.5826114655216164,0.5856197683980869,-0.5069673459141546,0.5827296956569973,0.6351458194590116,-0.5660108648504197,0.5805606425727379,0.5853042295821973
1.37,-0.6362295828724668,0.529786597329153,0.5608369452597827,-0.6472063970769352,0.5349879195991257,0.5430578288411751,-0.593974551390607,0.5401571838244381,0.5961748477277259,-0.6494765638627843,0.5327557150113017,0.5425417413580151
1.38,-0.7104711336842624,0.4893561461586259,0.5057285145393486,-0.7182489760896996,0.4880854292937469,0.4958739981661028,-0.6695919962755131,0.5043339188797109,0.5452466018153659,-0.7199030727281235,0.4859846767873307,0.49553855531585
1.39,-0.7797133226182575,0.4409954573291406,0.44448862881592227,-0.78326074867036,0.4362849073276271,0.44289736873283664,-0.7398321736748729,0.46286130918756807,0.4882701744451337,-0.7844458526646311,0.43428967391341156,0.4427608647672494
1.4,-0.827693222787276,0.40128357718908686,0.3922950670481882,-0.8454786589934989,0.3726564603479973,0.38248267901626004,-0.8081375345117003,0.3994271607186951,0.43286449218381295,-0.8466062570394769,0.370566036904708,0.38201918516528144
1.41,-0.8787090675294892,0.3350857951374677,0.33998218267807245,-0.8974316116602898,0.30763213103521714,0.31619451979366286,-0.8661137043975959,0.3402451093736991,0.366169792039091,-0.8983035486503549,0.30556611241106496,0.31572153146114024
1.42,-0.9286805609980461,0.2597471436474002,0.2647335207172883,-0.9405614848231134,0.23635716861727782,0.24388395213823177,-0.9158618491247528,0.2706639800311327,0.29654356042829966,-0.9412566287730083,0.23426714782968489,0.24321772599589797
1.43,-0.9605400798661134,0.20652156577552871,0.1863104877359942,-0.9736551177370697,0.16055173746152904,0.1619223619593565,-0.9553221305742108,0.20488505204267657,0.2130299093663089,-0.9740667850195545,0.15856797093713967,0.16140042414611983
1.44,-0.9879944122489894,0.1250543367556794,0.09071082748697029,-0.9923219842766701,0.08984148231321777,0.08500345626488207,-0.9814023604281022,0.1386572324489655,0.13275382795136367,-0.9925223931909214,0.08802422905525738,0.08456378724840594
1.45,-0.9986514225033227,0.05083818129128956,0.010526901494926175,-0.9999063723537437,0.0132517974964715,0.0034112152510267276,-0.9968628480275479,0.0578420358880901,0.054025559753921606,-0.999931730443318,0.011381664239446327,0.002644271501232246
1.46,-0.9959962937718796,-0.035664652281951995,-0.08197204017399523,-0.9953917178625982,-0.05784907553385276,-0.07647752918618697,-0.999477983599769,-0.010264509016627777,-0.030633317711034995,-0.9952422883951368,-0.05950816723820597,-0.07714638955881911
1.47,-0.9803869777438657,-0.10962166630895769,-0.1637817576712874,-0.9799806326983942,-0.12545945926614951,-0.1545894033130986,-0.9904754454326664,-0.07317046239017623,-0.11663822456024531,-0.9797341760699128,-0.12683335797359416,-0.155029815021987
1.48,-0.9539044865231122,-0.17955009948119424,-0.24047451500599953,-0.9496885104866991,-0.2001809313939926,-0.24087201530229263,-0.9675693642373332,-0.14815337845862855,-0.20459741406150292,-0.94932182375072,-0.20139654763660333,-0.2413037619902855
1.49,-0.9147746345507197,-0.2466437486889566,-0.31992847515539424,-0.910559281333621,-0.26548633328536847,-0.31685769994729396,-0.933556617534254,-0.21720391854727242,-0.2851219030970944,-0.9100643785612768,-0.26658226873908625,-0.3173589779221615
1.5,-0.8596689205244857,-0.3167167574243561,-0.40082395468692594,-0.8567046224337396,-0.3323120677059049,-0.3944944607439872,-0.8843571028325845,-0.2942186793092893,-0.3624194854240746,-0.8559530912022025,-0.3333499502146022,-0.39524943561416526
1.51,-0.7865594075046594,-0.3818075858807649,-0.48533211909971663,-0.7837502460681873,-0.3972914642432449,-0.477383539962904,-0.8203201739677634,-0.34988754745706097,-0.4523864678745125,-0.7831515112279981,-0.39802129606190895,-0.4777580541890436
1.52,-0.7088738559588176,-0.4313890959482601,-0.5580334257327426,-0.7016412255136396,-0.45426446771489287,-0.5489475239323175,-0.743823648218905,-0.41088892642426905,-0.5271590561606868,-0.7010397571130828,-0.45481303697046976,-0.5492616501709618
1.53,-0.6146833780841843,-0.49631634863524987,-0.613053363733035,-0.6182603125905498,-0.5000664448990306,-0.6063726053850715,-0.6614492518022859,-0.4639323937805037,-0.5892805963980856,-0.6173430454214274,-0.5005096086075268,-0.6069412623650973
1.54,-0.5072360370929868,-0.5247153826228128,-0.683655885598301,-0.5144995326210913,-0.5429663539808525,-0.6636849925811323,-0.5618890437664478,-0.5109563176912187,-0.6505415773850683,-0.5136772020945599,-0.5432013052430194,-0.6641295611780768
1.55,-0.38827423478037537,-0.5657176634421868,-0.7274659056445372,-0.4059612037930986,-0.5763010849016902,-0.7092760820413958,-0.4548492957530304,-0.5506864363947384,-0.6998975403041731,-0.40498950470773665,-0.5763744750717082,-0.7097717700517505
1.56,-0.27664177822606695,-0.5856719070952386,-0.7618777748296284,-0.29100510837526467,-0.6004514282575287,-0.7448315978816917,-0.3409109549132625,-0.5789845448903347,-0.740646081200903,-0.2900137876276795,-0.6003420900059097,-0.7453062309904457
1.57,-0.13737248184585377,-0.6044280100737707,-0.784726437600883,-0.16900884528489152,-0.6156898412313835,-0.769650589306564,-0.21863352657077945,-0.6007716961301228,-0.7689426182675498,-0.16789554691984496,-0.6154019835429337,-0.7701243302064343
1.58,-0.01561890185406685,-0.5954320338400971,-0.8032538471628496,-0.03735161576488154,-0.6204751063409697,-0.7833361342430942,-0.0881314537885635,-0.6105342616575502,-0.7870710020038724,-0.03633919749663853,-0.6200487558879026,-0.7837212534103977
1.59,0.11456522689460638,-0.5881223688408523,-0.8006165674376293,0.0883609185793988,-0.6165166952394198,-0.7823678882462323,0.03855076833695195,-0.6198518582596803,-0.7837713391497855,0.0884023092199387,-0.6160434108920756,-0.7827359373511861
1.6,0.23611130035063074,-0.572069454766271,-0.7854858323166344,0.22409035619537856,-0.5982838209968921,-0.7693113685586523,0.17201323175088734,-0.595018010598346,-0.7850891765692595,0.22488128430651824,-0.5975360120686649,-0.7696616933755553
1.61,0.36141189600794515,-0.5478585443359909,-0.7544749544033862,0.3586614513472867,-0.568092793784469,-0.7406973342517268,0.30771394774399297,-0.5586395118537,-0.7702168669664815,0.35992938623952825,-0.5670194119715929,-0.7409047329911083
1.62,0.48367752864503577,-0.5044132556282094,-0.7152784883039484,0.4834245719358169,-0.5282784548498091,-0.6980132931328528,0.43627751415921406,-0.5158731897912924,-0.7372494711382364,0.48478911380907386,-0.526999992076612,-0.6980333254820027
1.63,0.6076559269372276,-0.4653024645500292,-0.643620921771292,0.604978765168218,-0.47641043038065245,-0.6379920027085442,0.5604351633103575,-0.46595339422900256,-0.6846896100655832,0.6062118746772472,-0.47493718687439157,-0.6379199256365461
1.64,0.7180133847490936,-0.40800674762233885,-0.5639036027689407,0.7099138059234311,-0.4180985301720384,-0.5667592145058512,0.6688468295978404,-0.4155367574830245,-0.6164195987453737,0.71085920471019,-0.4166130905670052,-0.5666680896671384
1.65,0.8090076055150162,-0.3084984770006467,-0.5003352715001627,0.7934008725748202,-0.3586194619737941,-0.49184056043716035,0.7580488530201996,-0.3660749352768882,-0.5397694676403787,0.7941958411437381,-0.35718012108121105,-0.49160484844476604
1.66,0.8796844904909003,-0.22147162725541036,-0.42083906129375126,0.8671426438635684,-0.28987299829175395,-0.4050151602775495,0.8393369838241317,-0.29754617136142897,-0.4549502208958254,0.867928676683397,-0.28828956836328923,-0.40446129229323735
1.67,0.937083209590512,-0.1405240880884316,-0.3195747783703514,0.9288143197457385,-0.2129229817365476,-0.30326187245296604,0.9067290371350962,-0.23385928624828203,-0.35093060204476545,0.9292540840709194,-0.2115655845397655,-0.3028644097213532
1.68,0.9737164185882718,-0.06475957930126602,-0.2183633052056872,0.9712772541216279,-0.13345421119082204,-0.197003728749956,0.956532915876625,-0.16174973263581746,-0.24265573316284678,0.9715271498571809,-0.13222211505104306,-0.19660190584480822
1.69,0.9939616939684895,0.0316245382074149,-0.10507159229048657,0.994994826441935,-0.049818173476736484,-0.08662242749557046,0.9886615697392304,-0.06120641749955241,-0.13712065846409752,0.9951407686475299,-0.04833857843333491,-0.08578013995469708
1.7,0.9935730552691082,0.1085878360342081,0.031957248138991826,0.9988534032411547,0.03549816388536144,0.03212100861323115,0.9998110259298755,0.013472481193812592,-0.014014445387851585,0.9987885299996981,0.036705632384040274,0.032774515897713505
1.71,0.9719820283781488,0.17607499191507792,0.15571940705000203,0.97963571858926,0.1254438749823533,0.15677274346491407,0.9870840082017311,0.12003181732748287,0.10610147775343468,0.9793212253513633,0.1267345467766688,0.15769683646039373
1.72,0.9279787612027444,0.2543685318594141,0.27230877465903647,0.9396878927709761,0.20717825917919055,0.2721467124606181,0.951710367769917,0.2125563710094386,0.22151109458115897,0.9390775513372995,0.2084428776647695,0.2732854173298883
1.73,0.8610706321173205,0.31987177293742625,0.39527131869507726,0.8766816265206729,0.2861703057535807,0.3866986964368629,0.8927419597598547,0.2988906939706861,0.33715893335614183,0.8757658748338174,0.2873048795094253,0.3879304559926082
1.74,0.7780245486690083,0.3833239182876081,0.4977354471373529,0.7923257685002582,0.35694745185051846,0.49478115686422075,0.8172864637212913,0.3529467192709775,0.4554903397151212,0.7913541142772051,0.35774537733589856,0.4957589240864309
1.75,0.6870320293841653,0.4342955481759974,0.5825584669668658,0.6851471049990205,0.4213218885133727,0.5941896252636744,0.7138642690107302,0.42316968869366506,0.5579652498146086,0.6839473766952262,0.42191774742914995,0.595148217098926
1.76,0.5690194808672056,0.4723359944016632,0.6731385732419495,0.5671785900986263,0.47148508036559045,0.6752853218650519,0.6024602019822702,0.46256774503577847,0.6504404555991222,0.5659816602666111,0.4718029460512185,0.6760671123041272
1.77,0.46003666186671466,0.5068613986840202,0.7290115172359133,0.43693120422039855,0.5113673249394272,0.7399963390198672,0.46987033832901204,0.513951964247709,0.7176874275090084,0.43547932877837486,0.5114806679620674,0.7407734339916715
1.78,0.3159095096557898,0.5313212312302452,0.786065474978398,0.28896531284015964,0.539569450625772,0.7907995042528736,0.32163383482345054,0.5466235216341413,0.7731457830791342,0.28734865095233075,0.5394391863193165,0.7914771740606479
1.79,0.17197230771048622,0.5291890090480594,0.8308938067427524,0.1351736713131589,0.5527822488850036,0.8222894039821743,0.17494610952226874,0.5434009036587253,0.8210416047106872,0.13386559522775393,0.5524109503580449,0.8227527844613113
1.8,0.012989741881053368,0.521882362222897,0.8529185580150735,-0.023666626689773016,0.5521421504533863,0.8334140246443158,0.019655971304112646,0.5329267249857899,0.8459330638933613,-0.025092249985688164,0.5515870340765966,0.8337398412150157
1.81,-0.1526654400724016,0.5010126349763899,0.8518683014419038,-0.18772779553452254,0.5361845406239912,0.8229607604130268,-0.13507754911729902,0.5028950867855811,0.853727466707839,-0.1894957710508047,0.5353485839760705,0.8230997791207804
1.82,-0.2960113391912601,0.47355798504657054,0.8295300608590557,-0.34149111062664705,0.5094723497807065,0.7898238703482593,-0.29020401517790845,0.5151006110474234,0.8065066584183848,-0.34242129458438564,0.508658913837212,0.7899454198798177
1.83,-0.44817874317048345,0.4202026835369279,0.7890282117380151,-0.5054042282423773,0.4601136125859552,0.729973992405091,-0.46513799536973544,0.42876977317471016,0.7744695777595978,-0.5069765019268506,0.4588414270561889,0.7296844326906354
1.84,-0.5719560704362731,0.3777315884804722,0.7281381054134689,-0.63145388523636,0.4082421514308989,0.6592452780376789,-0.5944114721289131,0.3863369949325637,0.7052791845418472,-0.6329176596310062,0.40683043681822406,0.6587140743945762
1.85,-0.7087144826495888,0.31043649098693393,0.6335242435348825,-0.746496083845043,0.3443512568810638,0.5693556082875146,-0.7150901279869148,0.32536152160664816,0.6186970091357021,-0.7480402848522199,0.3426519150525469,0.5683532329010125
1.86,-0.813680882523829,0.22484542397844876,0.5360671196139477,-0.8403995441264945,0.2742595110017421,0.4674508817587844,-0.81467026365859,0.2649576411517333,0.5158583234820886,-0.8421315523587883,0.27206120539023526,0.4656148075860454
1.87,-0.8996738713106592,0.14348770659914226,0.41230838378064755,-0.9213293594442066,0.1872417942449155,0.34072382058504846,-0.90551573579126,0.14144576609721807,0.4000429320555258,-0.9226088261599773,0.1848884532261585,0.3385398259516122
1.88,-0.9633382181156467,0.04916824564659064,0.2637460163449056,-0.9740977350332722,0.09719662152884273,0.20417252353445473,-0.9632722292012038,0.046516921751359845,0.2644669893210103,-0.9748702913469868,0.09474424392743463,0.2016220307696069
1.89,-0.9923167134088022,-0.04138326147632185,0.11659745262712848,-0.9978955264014655,0.0089747168161156,0.06421816601252572,-0.9935620768286649,-0.001273532529052171,0.11328185027975689,-0.9981019327018493,0.006364747892926966,0.06125375026145852
1.9,-0.9922489302895955,-0.1158201122131706,-0.0450306778328073,-0.9933201210625161,-0.08159397009109993,-0.08159387928711921,-0.9964000905400661,-0.07479399168237569,-0.03990887595462971,-0.9928323475150863,-0.0842198018188232,-0.0847994971051226
1.91,-0.9536186106592165,-0.21387275905400144,-0.2118253722739905,-0.9589885172168376,-0.17134877197514387,-0.22578888854162227,-0.9630827642688293,-0.19919358440328924,-0.18108977083445993,-0.9576969660641615,-0.17392217701119492,-0.2292762472110606
1.92,-0.8826818295741893,-0.28837985966472746,-0.37109277044873024,-0.8877104877530996,-0.26124405375655396,-0.3791063627928137,-0.8984273415537061,-0.2771597812353911,-0.34060353435378027,-0.8860778328183689,-0.26312902537864413,-0.38161392819338785
1.93,-0.7696828661759259,-0.3688377676050436,-0.5211017047595791,-0.7925484554644509,-0.33635991863564496,-0.508654058153806,-0.8050518716566233,-0.3544231991335318,-0.4756844330626318,-0.7901535266913335,-0.3380501072496913,-0.5112529014545745
1.94,-0.628643240024007,-0.44176348204907273,-0.6400411726600073,-0.6697130177889388,-0.4004612044536875,-0.6253921150218752,-0.6906091545669649,-0.39482095691599567,-0.605950004215064,-0.6668674354723402,-0.4017677273614884,-0.627591042604441
1.95,-0.46658856683154887,-0.4790765426856189,-0.7434922834505249,-0.517376292046323,-0.45335610771576795,-0.7258030118601099,-0.5348314312488089,-0.4619197265774345,-0.7075206755614812,-0.514366187178378,-0.45415592329009835,-0.7274405974566559
1.96,-0.2925784543376123,-0.4946666815368479,-0.8183536657428355,-0.33608286329550874,-0.4901914193155899,-0.8042143255553583,-0.3498810342624302,-0.5104317707776137,-0.7855206357851322,-0.33360658342712207,-0.49046653803509116,-0.8050771531735053
1.97,-0.1079489397278002,-0.5122043745529988,-0.8520526422119794,-0.14881712388815344,-0.5059985252552356,-0.8495992914763905,-0.17352065076708253,-0.4983036479417933,-0.8494610398395364,-0.14682798703377578,-0.5059678832634406,-0.8499635541183652
1.98,0.08677351212339762,-0.4917102918300721,-0.8664244609324903,0.03654565593796617,-0.5026070361769255,-0.8637421966174343,0.01446761462190269,-0.4531528590089119,-0.891315418075553,0.03949999642649223,-0.502344439308129,-0.8637649070079827
1.99,0.2703674052660805,-0.46759446785791603,-0.8415799901366238,0.22505935824318946,-0.48237221194939145,-0.8465608864140931,0.2020116280430294,-0.43813049383106495,-0.8759183595009,0.22805672562297424,-0.4817596290082183,-0.8461074339325898
2.0,0.4589759883011322,-0.43250641617046404,-0.7760665191427735,0.41201803696836325,-0.44244838226647143,-0.7965428841201952,0.39166040970710253,-0.3858570091236264,-0.8352942547259803,0.4148217973934638,-0.44149172000316317,-0.7956179595609346

